VaSAB: The variable size adaptive information bottleneck for disentanglement on speech and singing voice

The information bottleneck auto-encoder is a tool for disentanglement commonly used for voice transformation. The successful disentanglement relies on the right choice of bottleneck size. Previous bottleneck auto-encoders created the bottleneck by the dimension of the latent space or through vector quantization and had no means to change the bottleneck size of a specific model. As the bottleneck removes information from the disentangled representation, the choice of bottleneck size is a trade-off between disentanglement and synthesis quality. We propose to build the information bottleneck using dropout which allows us to change the bottleneck through the dropout rate and investigate adapting the bottleneck size depending on the context. We experimentally explore into using the adaptive bottleneck for pitch transformation and demonstrate that the adaptive bottleneck leads to improved disentanglement of the F0 parameter for both, speech and singing voice leading to improved synthesis quality. Using the variable bottleneck size, we were able to achieve disentanglement for singing voice including extremely high pitches and create a universal voice model, that works on both speech and singing voice with improved synthesis quality.

==> fig/singing.dat <==
pitch voC4.8-16 voC4.8-64 voN4-4 voN8-8 spC4.8-16 spN4-4 spN8-8 siC4.8-16 siN4-4 siN8-8 voC6.8-64 voC6.12-64 voC8.12-64 voC8.14-64 voC8.16-64 voC3.8-64 voC3.6-64 voC4.4-16 siC4.8-64 spC4.8-64 voC4.8-16-f0.2 voC4.8-64-f0.2 sp.8-16-f0.2 si.8-16-f0.2 voC3.8-16 voC3.8-64-2nd voC3.8-16-f0.2 voC3.8-64-f0.2 voC3.8-16-f0.0 voC4.8-16-2nd siC4.8-16-2nd voC4.8-64-2nd spC4.8-16-2nd voC4.8-16-f0.0 voC4.8-64-f0.0 voC4.8-16-f0.3 voC4.8-64-f0.3 voH4.8-64 siH4.8-16 spH4.8-16 voH4.8-16 voH4.8-64-f0.3 spH4.8-64 siH4.8-64 spH4.8-64-f0.3 siH4.8-64-f0.3 voH3.8-16 spH3.8-16 siH3.8-16 siN1-1 spC3.8-16 spN3-3 siC3.8-16 siN3-3 voC3.8-16-f0.3 voC3.8-64-f0.3 spH3.8-64 voH3.8-64 siH3.8-64 voN3-3 spC3.8-64 siC3.8-64 voC3.8-64-f0.0
30.25 1192.8356170654297 1483.6886405944824 1499.776268005371 2359.703826904297 1416.512107849121 1509.8753929138184 2935.07080078125 984.1000556945801 870.2905654907227 1336.2470626831055 1919.9546813964844 2642.3425674438477 991.4225578308105 1827.3780822753906 684.1448783874512 565.6643867492676 2024.074935913086 1538.2820129394531 749.3098735809326 762.1319770812988 1191.3625717163086 681.4330577850342 1815.317153930664 749.1699695587158 1233.3176612854004 1013.5756492614746 1556.046485900879 1763.0578994750977 912.2989654541016 1165.8014297485352 726.3319969177246 1582.5665473937988 1457.356071472168 1115.604019165039 634.3432903289795 589.3917083740234 761.2883567810059 647.9701042175293 752.5528430938721 1154.929542541504 1703.488540649414 1443.9356803894043 1214.649486541748 760.3200912475586 914.0661239624023 751.3311862945557 2159.3063354492188 1375.5745887756348 733.2090854644775 654.2653560638428 2393.7721252441406 928.9595603942871 754.8149108886719 3232.655715942383 689.7211074829102 545.4868316650391 823.5742568969727 939.2573356628418 755.1894664764404 1275.771427154541 709.7742080688477 792.250394821167 783.820915222168
30.75 1258.8541984558105 1104.8105239868164 1514.9412155151367 2563.713264465332 1289.042568206787 1344.886589050293 2983.307456970215 820.0420379638672 795.9232807159424 1071.7113494873047 1532.1446418762207 2162.39070892334 722.1107006072998 1647.9082107543945 574.0954399108887 501.2960910797119 1887.5175476074219 1370.174789428711 702.1552562713623 704.8267364501953 1145.1484680175781 640.3322219848633 1863.1595611572266 698.128080368042 1113.155746459961 696.4638710021973 1440.7220840454102 1334.7925186157227 882.2596549987793 1138.796615600586 678.5605907440186 1180.7280540466309 1399.725341796875 1166.5818214416504 556.9139003753662 575.3785610198975 705.7716846466064 580.8962345123291 707.4484348297119 1283.9634895324707 1545.042324066162 1413.490390777588 1082.3052406311035 717.3604965209961 1070.4898834228516 708.9959144592285 1948.9431381225586 1352.8526306152344 685.637903213501 614.7744655609131 2328.2819747924805 921.8032836914062 708.8388919830322 3046.494674682617 756.1681747436523 532.7216625213623 816.2013053894043 820.9467887878418 705.5485248565674 1227.6341438293457 680.9743881225586 750.9542465209961 776.6314029693604
31.25 1313.7503623962402 1042.0978546142578 1420.8966255187988 2320.6832885742188 1194.2364692687988 1377.861213684082 2954.8171997070312 713.8105392456055 724.702262878418 1099.7217178344727 1434.8755836486816 1994.0851211547852 629.7269821166992 1609.3254089355469 584.1841697692871 466.168212890625 1747.5763320922852 1320.0721740722656 652.7094841003418 699.7812747955322 1118.45703125 606.5546035766602 1707.6786041259766 650.6951332092285 1063.1610870361328 689.4045829772949 1276.664924621582 1259.3741416931152 846.1227416992188 1104.6836853027344 630.6806087493896 1074.8794555664062 1464.1122817993164 1121.213150024414 504.8842430114746 567.5796508789062 670.6629276275635 547.4484443664551 662.0561122894287 1323.8536834716797 1599.438762664795 1475.771141052246 1103.6093711853027 674.5220184326172 1351.8376350402832 659.3419075012207 1807.999610900879 1376.5740394592285 637.7912998199463 562.5124454498291 2232.900047302246 932.5029373168945 661.1846446990967 2811.7528915405273 721.9056606292725 521.1989879608154 845.7250595092773 696.6198444366455 655.3652286529541 1211.01655960083 637.7787113189697 707.3792457580566 754.7094821929932
31.75 1333.027458190918 905.1523208618164 1374.380111694336 2235.667037963867 1141.0572052001953 1321.6178894042969 2789.1300201416016 637.7871990203857 674.6670722961426 959.7487449645996 1365.19775390625 1852.6578903198242 576.6260147094727 1648.7321853637695 503.25636863708496 451.42250061035156 1593.5558319091797 1212.1345520019531 604.7294616699219 656.4492225646973 1281.117820739746 565.5440330505371 1622.418212890625 607.0807933807373 1014.8356437683105 654.8778533935547 1066.3837432861328 1133.121109008789 834.0095520019531 1034.8029136657715 581.1947822570801 978.7191390991211 1376.1408805847168 1076.9551277160645 477.85730361938477 520.0161457061768 618.1213855743408 491.71762466430664 617.6173686981201 1309.3801498413086 1497.8436470031738 1582.774543762207 992.3710823059082 629.7427177429199 1134.291648864746 610.2714538574219 1706.344985961914 1309.6202850341797 587.9571914672852 510.56904792785645 2178.2129287719727 951.6628265380859 611.5135192871094 2775.6338119506836 761.8750095367432 493.54586601257324 836.6537094116211 644.5068836212158 599.2599964141846 1231.6750526428223 603.7364482879639 661.8930816650391 710.5082988739014
32.25 1227.936840057373 733.9574813842773 1201.7635345458984 1965.2902603149414 1119.2635536193848 1046.838665008545 2311.927604675293 575.8325576782227 602.765417098999 882.468318939209 1127.485179901123 1600.4384994506836 474.114990234375 1528.2503128051758 484.2312812805176 425.63624382019043 1508.843994140625 915.0959968566895 558.1071853637695 612.7971649169922 1497.0030784606934 515.8138275146484 1531.996726989746 563.5057926177979 897.5644111633301 516.4458274841309 847.0833778381348 950.6152153015137 771.3312149047852 977.2830009460449 532.7520847320557 789.016580581665 1316.3420677185059 984.0638160705566 441.0196304321289 469.7544574737549 578.3636093139648 440.2261734008789 573.9554405212402 1047.7540969848633 1289.735221862793 1678.4133911132812 748.2617378234863 588.8741493225098 878.6189079284668 561.2987995147705 1507.8182220458984 1003.8877487182617 541.1810874938965 464.3968105316162 1928.4664154052734 801.3585090637207 562.0597839355469 2678.140068054199 653.797721862793 471.83194160461426 725.6669044494629 547.3713397979736 555.2966117858887 1201.266098022461 537.6245975494385 621.919059753418 671.1230754852295
32.75 1135.85205078125 712.0697498321533 1064.316177368164 1836.3779067993164 1118.4792518615723 998.8922119140625 2274.734878540039 522.6155281066895 554.0123462677002 762.992000579834 1067.0768737792969 1400.734806060791 404.81324195861816 1414.6100997924805 373.05026054382324 397.4933624267578 1383.7282180786133 789.0629768371582 508.05816650390625 558.8630199432373 1654.7687530517578 444.81611251831055 1286.601161956787 521.4212894439697 813.3770942687988 415.5743598937988 717.0206546783447 913.3112907409668 697.4907875061035 929.9986839294434 484.1362476348877 666.7969226837158 1358.2152366638184 956.0468673706055 385.1771116256714 445.32437324523926 505.67917823791504 407.86542892456055 526.6261100769043 975.117301940918 1338.5523796081543 1513.37251663208 626.0026454925537 550.3128051757812 793.6376094818115 512.2057437896729 1398.0589866638184 954.5212745666504 491.88146591186523 421.19226455688477 1712.081527709961 679.8177719116211 513.5384559631348 2404.1812896728516 596.7569828033447 420.1509475708008 623.5907077789307 488.67931365966797 502.5559902191162 1160.309886932373 490.93570709228516 575.931978225708 633.7149620056152
33.25 1108.1686973571777 591.375207901001 1161.2974166870117 1744.6081161499023 1108.89310836792 1050.0530242919922 2577.108573913574 466.56436920166016 495.2141284942627 725.6053447723389 982.7082633972168 1282.7917098999023 380.7792901992798 1310.7210159301758 343.9626216888428 352.8985261917114 1143.052577972412 794.6309089660645 458.8629722595215 502.0905017852783 1743.8030242919922 389.6688938140869 1225.3613471984863 477.4571418762207 857.7509880065918 347.4959135055542 713.1656169891357 816.6979789733887 609.5779418945312 865.8964157104492 438.0192756652832 536.6984367370605 1327.8227806091309 930.9374809265137 358.1591606140137 396.33235931396484 450.51326751708984 361.94732189178467 481.4472198486328 1044.260025024414 1438.6316299438477 1309.2416763305664 568.0648803710938 512.4366283416748 730.9596538543701 467.0314311981201 1405.051612854004 1001.8946647644043 443.593692779541 382.98490047454834 1707.3135375976562 683.1385135650635 469.19283866882324 2246.1254119873047 561.3752365112305 391.0275459289551 554.9510478973389 446.9886779785156 455.1952838897705 1127.6013374328613 452.4651050567627 531.8769454956055 568.0101871490479
33.75 1014.0992164611816 371.8546152114868 1137.015151977539 1392.5593376159668 1075.2117156982422 772.3899841308594 2738.450050354004 416.7778968811035 437.8753185272217 678.0369758605957 705.5980682373047 928.1250953674316 347.5493907928467 1009.8424911499023 310.8142137527466 320.5810308456421 727.7129650115967 658.234977722168 413.5305881500244 430.51347732543945 1770.8282470703125 345.43094635009766 1151.2275695800781 433.29124450683594 805.1613807678223 312.74261474609375 664.3608093261719 575.6290912628174 562.8388404846191 771.7099666595459 396.65305614471436 353.86719703674316 1170.235824584961 875.3094673156738 338.64407539367676 368.48888397216797 393.82243156433105 338.00766468048096 439.30392265319824 941.0923957824707 1214.7435188293457 1052.6519775390625 518.5081005096436 473.30799102783203 636.5363121032715 427.67930030822754 1368.880558013916 630.7844161987305 398.66836071014404 345.8292484283447 1710.5812072753906 619.271183013916 425.05640983581543 2114.8534774780273 462.53905296325684 360.33806800842285 516.9527530670166 403.42555046081543 410.4515075683594 1013.3274078369141 407.42363929748535 494.3068504333496 475.3145217895508
34.25 903.8220405578613 335.5964660644531 738.4233951568604 983.9169502258301 1034.5324516296387 559.9105834960938 2432.3606491088867 366.70496463775635 385.33363342285156 626.2053489685059 423.27609062194824 568.5584545135498 335.9813451766968 636.6253852844238 287.6770257949829 289.8278474807739 388.4267807006836 442.20967292785645 371.3963508605957 396.15330696105957 1606.6999435424805 316.025710105896 1043.2012557983398 383.793568611145 806.8062782287598 303.4280776977539 617.4980163574219 418.57051849365234 510.6748580932617 725.696325302124 353.37188243865967 348.4785795211792 1031.7228317260742 806.5916061401367 315.4895305633545 405.14745712280273 379.3801784515381 348.8431692123413 393.62761974334717 756.5520286560059 891.2473678588867 654.1547775268555 531.7262172698975 436.8922233581543 602.6177406311035 384.7411870956421 1199.302101135254 474.1722583770752 352.2702217102051 309.03568267822266 1646.3533401489258 478.8893699645996 379.4741153717041 1675.8598327636719 409.78846549987793 327.5638818740845 476.9979476928711 374.4175672531128 375.13747215270996 772.4840641021729 368.65079402923584 453.30967903137207 376.42433643341064
34.75 922.0742225646973 296.89085483551025 778.7261962890625 777.4465084075928 1011.4321708679199 486.12380027770996 2268.088722229004 318.57285499572754 333.6923599243164 503.87163162231445 329.2118549346924 471.1747169494629 305.9007167816162 469.8075294494629 287.5781297683716 268.19984912872314 304.1370630264282 350.368332862854 324.6842861175537 346.54297828674316 1406.641960144043 282.28392601013184 995.0395584106445 342.66984462738037 758.9338779449463 293.5223579406738 621.2303161621094 345.55909633636475 476.65138244628906 737.5826835632324 306.56936168670654 310.01789569854736 1045.6733703613281 818.0152893066406 290.8615827560425 467.78407096862793 346.66669368743896 326.38890743255615 351.8108129501343 669.787073135376 816.0487174987793 444.1005229949951 458.6672306060791 403.88903617858887 576.9854545593262 340.244197845459 1018.1066513061523 437.5643253326416 306.4063549041748 271.5165615081787 1518.873119354248 443.6045169830322 335.79680919647217 1437.6602172851562 378.940749168396 281.0053586959839 406.51092529296875 325.91912746429443 330.43344020843506 703.4400463104248 320.89290618896484 412.36109733581543 317.62282848358154
35.25 858.2448959350586 252.9219150543213 625.7732391357422 1060.3796005249023 968.3943748474121 371.0671663284302 1960.5653762817383 271.7126131057739 292.3096179962158 390.57633876800537 257.73301124572754 330.0132989883423 254.88638877868652 315.88003635406494 258.5411310195923 228.47707271575928 254.61280345916748 301.14214420318604 283.85610580444336 303.0890464782715 1190.3010368347168 244.9702501296997 898.5664367675781 307.47668743133545 733.9236259460449 254.55689430236816 493.1468963623047 277.1406650543213 397.1480369567871 667.4517631530762 262.8465175628662 268.2326316833496 882.694149017334 731.715726852417 261.40570640563965 493.5732841491699 281.7394256591797 270.90673446655273 312.0135307312012 494.82569694519043 540.2953624725342 316.86999797821045 380.28345108032227 371.2170600891113 381.60176277160645 298.87027740478516 833.922004699707 388.2251262664795 261.30971908569336 232.9742431640625 1331.8977355957031 389.15514945983887 292.1778440475464 1198.337459564209 306.30342960357666 236.6534948348999 347.20380306243896 272.39856719970703 286.4720106124878 625.5615234375 274.1830825805664 368.338418006897 262.9394292831421
35.75 774.4746685028076 200.36745071411133 437.2812271118164 1581.6530227661133 913.5553359985352 232.07802772521973 1715.1664733886719 227.43144035339355 249.48501586914062 331.5173149108887 191.68392419815063 184.33464765548706 195.20097970962524 199.00741577148438 202.48467922210693 180.801522731781 196.09612226486206 221.7665195465088 244.40381526947021 225.9308099746704 968.3406829833984 191.55369997024536 804.0103912353516 265.3620719909668 693.7946796417236 194.92080211639404 361.269474029541 205.63366413116455 282.79030323028564 601.2941360473633 218.98984909057617 209.5719337463379 823.7002372741699 638.8794898986816 219.31700706481934 469.8251247406006 208.70065689086914 215.05117416381836 267.46766567230225 326.1507034301758 307.577109336853 234.3430757522583 290.8958435058594 334.24081802368164 282.06310272216797 249.6767520904541 633.571720123291 272.73802757263184 215.33973217010498 197.8860378265381 1120.723533630371 318.91026496887207 247.3788022994995 1044.4207191467285 239.97983932495117 186.19509935379028 280.2598237991333 222.90842533111572 241.35310649871826 516.7857646942139 205.5807590484619 324.6954917907715 217.48473644256592
36.25 686.161994934082 163.26351165771484 226.13191604614258 1256.2848091125488 821.2173461914062 165.6447410583496 1318.7542915344238 186.89407110214233 212.92436122894287 296.600604057312 155.6894302368164 143.28573942184448 148.59603643417358 143.77011060714722 155.98167181015015 142.52554178237915 164.8326873779297 164.2805814743042 203.80260944366455 179.38010692596436 792.1803951263428 152.97551155090332 755.1163196563721 232.03542232513428 643.4364795684814 153.68977785110474 208.43570232391357 156.3403606414795 201.23803615570068 547.1446514129639 178.29272747039795 176.83244943618774 601.5271663665771 480.3940773010254 187.13372945785522 306.1936855316162 159.01529788970947 166.102135181427 227.23422050476074 214.95978832244873 180.02398014068604 185.397469997406 238.53402137756348 299.29516315460205 214.8733377456665 205.11736869812012 374.1748571395874 218.45874786376953 176.06935501098633 168.3119297027588 880.3318977355957 250.16236305236816 205.3936243057251 750.8705615997314 178.77483367919922 146.2629795074463 237.9589319229126 181.1884641647339 201.0530948638916 351.20205879211426 163.8698935508728 277.45189666748047 179.87979650497437
36.75 635.016918182373 123.13251495361328 134.63692665100098 697.0933437347412 744.9681758880615 120.17233371734619 1286.9325637817383 143.4780240058899 176.51985883712769 229.52744960784912 112.31446266174316 105.48444986343384 106.36277198791504 108.4324836730957 113.9344334602356 100.43680667877197 132.94962644577026 112.59845495223999 163.50454092025757 133.51564407348633 765.2952671051025 105.0157904624939 694.9316024780273 191.66568517684937 588.776683807373 115.95267057418823 124.07252788543701 119.02563571929932 164.6554708480835 484.9344253540039 135.3834867477417 131.48915767669678 347.8779077529907 348.29838275909424 158.70051383972168 143.5180902481079 111.76120042800903 120.68142890930176 185.4500651359558 160.6550097465515 122.93705940246582 147.80843257904053 174.76119995117188 261.7017984390259 154.68114614486694 162.17278242111206 230.85639476776123 176.41271352767944 132.6237678527832 144.37743425369263 808.7347984313965 212.80696392059326 162.14373111724854 570.9771633148193 120.46473026275635 114.2038106918335 186.97481155395508 138.14572095870972 162.20015287399292 191.26445055007935 120.00638246536255 234.739351272583 142.49868392944336
37.25 490.1244640350342 89.33862447738647 80.19474148750305 207.52322673797607 612.1783256530762 94.19036507606506 1047.3309516906738 105.62958717346191 146.4725136756897 224.3267297744751 78.41377258300781 71.02823257446289 73.21670055389404 68.28534603118896 81.28648400306702 65.23101925849915 98.14081192016602 78.0175268650055 129.70690727233887 105.73927164077759 555.3676605224609 62.987220287323 551.1593818664551 150.9387731552124 444.86637115478516 83.66268873214722 86.08609437942505 88.55591416358948 138.83347511291504 377.4678945541382 99.58418011665344 95.21583318710327 167.85447597503662 166.45156145095825 131.002938747406 99.15528893470764 73.74905943870544 84.05730128288269 146.43081426620483 104.3053388595581 79.87268567085266 118.46334934234619 131.9863200187683 223.16067218780518 126.81388854980469 124.67164993286133 126.9166350364685 117.05656051635742 95.28403282165527 126.71850919723511 737.0116233825684 145.83052396774292 121.52005434036255 385.6269359588623 73.94025325775146 83.89779329299927 146.96853160858154 111.68808937072754 129.36675548553467 98.40252995491028 81.72116875648499 197.75618314743042 111.26114130020142
37.75 243.46556663513184 55.126363039016724 49.02440309524536 105.48208951950073 360.8257055282593 57.321298122406006 1296.6797828674316 71.44007086753845 121.98953628540039 216.65008068084717 41.592296957969666 42.01072454452515 40.30514359474182 41.2667840719223 49.95450675487518 35.640621185302734 60.89535355567932 42.77013540267944 94.49645280838013 76.5393316745758 285.1985454559326 31.402087211608887 465.46263694763184 111.69495582580566 327.5752067565918 50.65606236457825 57.9331636428833 51.67855620384216 119.48127746582031 171.92400693893433 67.66717433929443 58.59943628311157 86.50147914886475 73.13879728317261 103.8129448890686 65.58539867401123 39.34604525566101 49.31849241256714 109.30485725402832 58.20143222808838 51.66257619857788 85.71637272834778 94.40808892250061 183.3176612854004 92.42712259292603 86.53759956359863 58.37982892990112 74.21837449073792 62.00787425041199 106.24696016311646 732.0245742797852 80.1872730255127 81.86721801757812 236.36133670806885 40.17502963542938 61.29709482192993 93.72804164886475 81.33549690246582 91.12661480903625 51.693159341812134 50.58058500289917 156.71793222427368 85.18614768981934
38.25 89.48429226875305 35.999393463134766 30.433234572410583 70.27895450592041 193.57106685638428 33.351537585258484 1370.6019401550293 42.87005960941315 106.49789571762085 172.89671897888184 32.80733525753021 36.603569984436035 30.270707607269287 40.44082462787628 32.99601078033447 27.117934823036194 37.20405697822571 31.133735179901123 65.2170717716217 59.89840030670166 76.02105140686035 39.168739318847656 291.18757247924805 86.10857129096985 270.2890157699585 32.937607169151306 38.595789670944214 29.025164246559143 110.39987802505493 50.817668437957764 43.22995841503143 36.986273527145386 50.240713357925415 37.36933469772339 75.93076825141907 38.95006477832794 34.29744243621826 30.68886399269104 79.84043955802917 32.56074786186218 36.427438259124756 54.696136713027954 75.64834952354431 147.88219928741455 72.49663472175598 65.17107486724854 46.98736369609833 46.61479890346527 41.967421770095825 88.34960460662842 451.3844966888428 48.17107915878296 49.71819221973419 106.03703260421753 30.407381057739258 49.444881081581116 67.03289151191711 63.47414255142212 54.04823422431946 43.36754083633423 40.65942168235779 115.03841876983643 70.89481353759766
38.75 42.62351095676422 30.349376797676086 24.081170558929443 135.54186820983887 87.24974393844604 34.122127294540405 1345.0836181640625 21.68750911951065 89.38228487968445 177.95356512069702 33.34058225154877 37.600862979888916 31.051376461982727 40.82196354866028 30.101048946380615 26.5522301197052 30.37731647491455 40.42578339576721 36.26104295253754 47.92279899120331 37.48688101768494 51.211726665496826 177.46515274047852 68.61647367477417 251.2202024459839 29.315826296806335 29.47593331336975 42.42667555809021 102.03765630722046 33.25568437576294 27.035999298095703 29.333817958831787 36.98078393936157 24.997971951961517 54.76504564285278 24.173736572265625 42.89562106132507 24.805918335914612 54.10715937614441 32.680898904800415 38.218650221824646 32.47816562652588 60.63907742500305 121.65709733963013 65.3492271900177 50.91407895088196 46.37289345264435 33.29504132270813 28.97160053253174 69.7605848312378 180.9976100921631 33.54930281639099 28.981611132621765 65.34726619720459 25.148379802703857 49.865829944610596 54.85324263572693 47.581547498703 25.56690275669098 40.53480923175812 38.040485978126526 74.36941862106323 60.34243106842041
39.25 31.12787902355194 27.399319410324097 22.291867434978485 384.687876701355 61.67261600494385 32.777565717697144 1030.5580139160156 29.856494069099426 82.7713131904602 314.0181541442871 31.763723492622375 32.798486948013306 33.029648661613464 30.739933252334595 31.51881694793701 29.541796445846558 32.39378035068512 42.093366384506226 29.461577534675598 43.27341914176941 34.187811613082886 56.19873404502869 113.40517997741699 63.59668970108032 202.44216918945312 31.375885009765625 26.02764070034027 53.196507692337036 88.93462419509888 33.52672457695007 28.144460916519165 27.954190969467163 31.330639123916626 25.00666081905365 52.03573703765869 24.33881163597107 45.71258723735809 29.338985681533813 40.59310555458069 39.85689580440521 36.08587980270386 25.393420457839966 56.357622146606445 104.81441020965576 67.97025203704834 49.9936044216156 43.822601437568665 31.377124786376953 23.63467514514923 56.139469146728516 95.28794288635254 31.43278956413269 32.029226422309875 53.81419658660889 25.06076693534851 68.17545294761658 53.82072329521179 43.838146328926086 39.668670296669006 34.79865491390228 37.45337724685669 40.187859535217285 49.18162226676941
39.75 28.888380527496338 30.143246054649353 23.714253306388855 478.36575508117676 66.83433055877686 36.621323227882385 897.5593566894531 56.966567039489746 76.16720795631409 501.60207748413086 33.440962433815 34.296393394470215 38.84004056453705 28.841838240623474 39.40260410308838 34.61408615112305 40.14359414577484 43.22288930416107 44.29008662700653 46.208012104034424 37.81335949897766 53.66898775100708 105.56145906448364 59.33311581611633 110.32029390335083 38.588735461235046 28.16353142261505 60.431671142578125 82.24450349807739 39.61793780326843 52.29387879371643 35.880619287490845 31.095963716506958 28.045040369033813 58.43939781188965 29.201740026474 45.61407268047333 34.245434403419495 40.22503197193146 48.42981696128845 33.49388539791107 29.802200198173523 60.22191643714905 95.79291343688965 74.09828901290894 44.747817516326904 43.21829974651337 36.00258231163025 28.49859595298767 48.37362468242645 91.16050601005554 27.689653635025024 45.050597190856934 48.0516791343689 26.850754022598267 88.70388269424438 56.94957375526428 54.933011531829834 71.37194275856018 29.96150553226471 44.03356611728668 32.3744535446167 43.46255362033844
40.25 27.811390161514282 30.195116996765137 32.666170597076416 247.49977588653564 54.52203154563904 37.966424226760864 816.5635108947754 76.26984715461731 61.91529631614685 439.03608322143555 28.836244344711304 31.52364492416382 33.96745026111603 28.251630067825317 39.771777391433716 36.21706664562225 44.55213248729706 42.94312000274658 53.56078743934631 40.25585651397705 41.501787304878235 46.66534066200256 107.58320093154907 43.867623805999756 54.84403371810913 36.9103729724884 36.51030957698822 58.63363742828369 70.34899592399597 37.72740066051483 70.12130618095398 36.038199067115784 31.796032190322876 39.61270749568939 57.0182204246521 33.48234295845032 37.230777740478516 33.47015976905823 33.888521790504456 49.61026906967163 30.211955308914185 31.862226128578186 62.53957748413086 85.85780262947083 72.5810706615448 36.53649389743805 43.412598967552185 38.01551163196564 32.734206318855286 40.361154079437256 54.02596592903137 28.730100393295288 47.726309299468994 35.917928814888 24.07831698656082 95.23878693580627 56.74728751182556 53.73011231422424 86.18927001953125 31.695374846458435 45.07259428501129 45.446258783340454 45.14050781726837
40.75 30.13877272605896 35.068997740745544 30.32345175743103 116.58189296722412 46.571704745292664 36.83302700519562 808.1382751464844 88.55435252189636 58.62883925437927 643.9669132232666 30.862781405448914 30.049076676368713 40.61918556690216 28.851187229156494 38.42182457447052 37.960609793663025 44.95724141597748 41.02272093296051 55.168068408966064 44.32430565357208 39.381641149520874 43.53848695755005 97.75834083557129 35.145437717437744 36.524879932403564 38.657453656196594 36.42893135547638 56.040871143341064 62.88310885429382 37.45913207530975 79.45234775543213 35.97319722175598 31.725722551345825 44.540512561798096 60.77105402946472 45.46116888523102 37.64762282371521 28.663963079452515 30.517956614494324 49.9957799911499 36.43196225166321 37.18608617782593 67.29794144630432 72.80110716819763 82.92014002799988 39.14191722869873 46.241945028305054 40.59107005596161 34.946009516716 41.50158762931824 46.98290824890137 28.366288542747498 41.4328932762146 33.999282121658325 26.76796317100525 98.59243035316467 54.30809259414673 57.42923021316528 92.72413849830627 34.0698778629303 46.59937918186188 57.136744260787964 50.84118843078613
41.25 24.230729043483734 34.70515310764313 25.495874881744385 50.00806450843811 37.07227110862732 35.55557131767273 833.9321136474609 93.28505396842957 51.01214051246643 541.6972160339355 30.292513966560364 28.51214110851288 38.670724630355835 26.427870988845825 34.689757227897644 35.41576862335205 40.91255068778992 37.63597309589386 50.557541847229004 41.7326956987381 32.705360651016235 41.22428297996521 80.12188673019409 33.437156677246094 26.843443512916565 36.36467158794403 26.883384585380554 52.274805307388306 56.2579870223999 29.197880625724792 84.84089374542236 34.91821587085724 28.40346395969391 36.80444657802582 61.26909255981445 44.097548723220825 36.42381131649017 26.54392123222351 33.95237326622009 45.125579833984375 35.8035534620285 35.399329662323 61.904484033584595 56.47348165512085 68.88600587844849 44.66051459312439 42.75367259979248 35.3356659412384 37.92712688446045 50.32898187637329 45.23119926452637 24.944457411766052 35.27309000492096 37.59857416152954 29.05208170413971 90.19301533699036 48.38853180408478 54.23935651779175 88.55624794960022 28.57365906238556 44.45876181125641 52.82130241394043 50.603145360946655
41.75 24.10394847393036 37.705427408218384 22.72593230009079 45.09435594081879 31.4357191324234 29.90906834602356 722.3896980285645 93.19615960121155 36.693981289863586 333.4702491760254 27.01357901096344 29.359591007232666 35.022422671318054 27.789995074272156 38.07789981365204 33.8605523109436 36.17253005504608 32.02294111251831 45.34427523612976 44.25119459629059 25.92218518257141 36.904698610305786 57.00405240058899 36.69143617153168 27.224788069725037 34.75373983383179 23.52745682001114 43.72143745422363 54.3159544467926 24.086782336235046 87.72587180137634 33.96703004837036 27.253061532974243 27.071329951286316 61.15970015525818 37.99436390399933 31.62815570831299 24.42535161972046 35.13435125350952 40.961626172065735 29.065251350402832 31.78323805332184 55.19335865974426 50.73057413101196 61.60195469856262 49.69418942928314 31.420019268989563 33.0103874206543 37.6388281583786 48.23366403579712 44.776901602745056 21.789774298667908 35.413843393325806 32.581827044487 28.236648440361023 82.73321986198425 45.54382562637329 52.408695220947266 78.34519743919373 26.39070749282837 46.530914306640625 47.902414202690125 56.7621111869812
42.25 21.12869620323181 33.2271546125412 19.43911761045456 92.343270778656 24.070976674556732 25.79697072505951 774.0645885467529 84.48827266693115 34.16699171066284 360.11805534362793 24.464794993400574 29.688313603401184 29.92677092552185 26.599422097206116 38.3331835269928 30.417558550834656 30.258259177207947 26.272299885749817 39.75289165973663 43.32253336906433 21.928182244300842 31.015250086784363 58.57887268066406 38.686397671699524 20.98359763622284 29.13547158241272 17.42698848247528 31.661656498908997 47.646933794021606 18.600019812583923 76.97890400886536 28.43588888645172 22.938549518585205 18.145962059497833 54.29505109786987 26.186978816986084 24.97205287218094 21.24626189470291 30.8510422706604 33.401134610176086 22.087755799293518 26.372846961021423 38.9108806848526 35.93725264072418 48.376500606536865 46.215394139289856 22.9680135846138 26.910972595214844 31.547337770462036 50.85386037826538 36.563196778297424 17.876698076725006 30.121397972106934 22.643716633319855 18.859100341796875 72.15481400489807 40.796929597854614 44.35208737850189 51.943808794021606 17.211543023586273 40.12792110443115 36.69251501560211 49.711087346076965
42.75 21.61894142627716 30.433419346809387 20.14688402414322 259.0932846069336 26.102840900421143 24.06661808490753 917.0889854431152 64.70972299575806 44.87709403038025 324.7231960296631 29.531097412109375 28.83470058441162 29.435014724731445 21.334071457386017 28.004515171051025 33.387941122055054 30.463773012161255 29.49681580066681 45.742568373680115 43.37696135044098 23.04287850856781 27.911508083343506 60.77907681465149 40.33617675304413 19.43565309047699 27.94639766216278 17.483651638031006 25.5138099193573 40.86046814918518 18.694554269313812 62.56839632987976 29.2796790599823 20.2969953417778 18.987472355365753 57.879430055618286 22.562706470489502 24.87136721611023 23.17095547914505 30.574247241020203 32.9287588596344 19.58591789007187 24.28419142961502 36.21707856655121 31.390875577926636 47.92988896369934 50.353145599365234 20.645397901535034 26.856914162635803 30.737602710723877 51.31949782371521 41.12424552440643 17.7130788564682 28.313535451889038 22.551114857196808 20.173490047454834 67.36786365509033 39.81515169143677 37.82024681568146 50.50944685935974 19.90390419960022 36.66611909866333 34.251606464385986 48.79360795021057
43.25 22.11725562810898 32.61915445327759 21.31860852241516 505.7807445526123 24.4906485080719 25.41695237159729 1038.940143585205 47.348275780677795 59.967464208602905 285.32233238220215 36.060163378715515 32.119983434677124 32.63254165649414 23.780667781829834 29.605525732040405 36.25864386558533 31.6336452960968 33.90738666057587 47.50548601150513 47.53188490867615 29.244989156723022 34.45945978164673 58.590519428253174 43.61549615859985 23.901890218257904 29.99347150325775 19.1199854016304 28.875210881233215 39.64574337005615 21.242837607860565 51.802247762680054 28.94841730594635 19.961436092853546 19.743159413337708 61.47770881652832 22.683042287826538 29.198291897773743 24.756057560443878 30.16885817050934 34.7694456577301 19.999097287654877 22.979970276355743 40.92489778995514 31.664186716079712 46.10924422740936 60.731345415115356 23.799139261245728 31.522798538208008 31.89483880996704 35.18814444541931 48.562175035476685 18.87660324573517 31.611505150794983 25.837677717208862 25.710126757621765 65.62185287475586 42.1177864074707 36.94983422756195 52.882689237594604 24.367278814315796 41.88980758190155 34.282517433166504 52.39710807800293
43.75 25.197705626487732 38.739487528800964 21.172235906124115 835.0375175476074 24.31720495223999 23.027411103248596 1063.3135795593262 34.83765423297882 65.38581252098083 283.1482172012329 42.482855916023254 33.78882110118866 28.187650442123413 25.992479920387268 30.12152910232544 36.6083562374115 31.6728413105011 29.579010605812073 44.24099326133728 48.36611449718475 29.854467511177063 31.771951913833618 44.294947385787964 42.01178848743439 25.655999779701233 29.470720887184143 22.433705627918243 27.407750487327576 44.79990899562836 22.474361956119537 46.26193344593048 30.058300495147705 21.724797785282135 19.946856796741486 59.97399687767029 24.25348460674286 27.024221420288086 28.254514932632446 26.654762029647827 32.120636105537415 23.09371381998062 23.67604821920395 43.48834753036499 40.12795686721802 46.96348011493683 57.027459144592285 21.116408705711365 37.84767985343933 33.04661214351654 27.54025161266327 37.151166796684265 21.37064039707184 32.576701045036316 25.167742371559143 21.002867817878723 71.33662104606628 47.49128222465515 39.20563459396362 46.087661385536194 20.493313670158386 42.35044717788696 38.096997141838074 51.7850399017334
44.25 22.410275042057037 39.74401652812958 19.527119398117065 623.2127666473389 25.350412726402283 21.08084410429001 803.4283638000488 30.414289236068726 62.93762922286987 289.04333114624023 39.813804626464844 34.03237164020538 33.215320110321045 21.946220099925995 27.296683192253113 34.86643433570862 33.161577582359314 24.485991895198822 46.49537801742554 47.99129664897919 20.69544941186905 32.085925340652466 29.439884424209595 33.939382433891296 22.144493460655212 30.43130934238434 21.350331604480743 27.791637182235718 41.97085499763489 18.93259435892105 44.81646716594696 32.73194432258606 25.98026990890503 21.631059050559998 61.94453835487366 23.4751895070076 27.673447132110596 24.372616410255432 24.204617738723755 32.81889259815216 21.67581021785736 25.481978058815002 47.35777676105499 41.81520640850067 53.140056133270264 42.52048432826996 21.382643282413483 40.00284671783447 31.09213411808014 25.18467903137207 30.984550714492798 22.23474830389023 30.524569749832153 25.275444984436035 21.03840410709381 75.97677111625671 53.05643677711487 38.05062472820282 43.74744892120361 20.620794594287872 42.04204976558685 37.05463111400604 51.675933599472046
44.75 24.11409020423889 34.44221913814545 21.976400911808014 369.39663887023926 25.83807110786438 23.94844740629196 460.0252151489258 30.913493037223816 47.638389468193054 188.96187543869019 33.577290177345276 31.017762422561646 36.99338734149933 23.33296835422516 26.066508889198303 38.47217261791229 36.08020544052124 26.456570625305176 51.468366384506226 42.67175793647766 22.94059544801712 37.46879994869232 31.40784204006195 28.43179702758789 21.880778670310974 34.133368730545044 21.67600393295288 33.1717848777771 34.25464630126953 20.75103521347046 50.38207769393921 34.98515188694 20.943479239940643 22.64164090156555 67.14994311332703 23.475098609924316 30.68138062953949 27.472999691963196 28.09087336063385 33.269646763801575 20.895332098007202 24.441897869110107 47.804585099220276 36.80739998817444 53.61287593841553 42.871904373168945 23.389965295791626 37.77267634868622 31.493955850601196 23.282192647457123 29.696747660636902 19.83437091112137 25.405922532081604 23.594452440738678 27.308794856071472 78.13394069671631 58.88415575027466 38.38897943496704 44.48454976081848 20.74941247701645 43.322932720184326 33.383193612098694 53.541505336761475
45.25 23.03428053855896 31.14696741104126 19.77953165769577 281.1246156692505 22.156403958797455 21.61019593477249 298.95198345184326 29.13099229335785 30.393454432487488 143.99378299713135 29.2464017868042 28.547650575637817 35.589006543159485 22.340741753578186 25.305238366127014 43.76722574234009 35.20984649658203 23.48932921886444 47.90482819080353 39.38792943954468 19.382840394973755 33.592090010643005 38.04648518562317 25.921741127967834 20.065145194530487 30.974939465522766 20.371095836162567 30.73154091835022 29.841086268424988 19.87193077802658 55.237579345703125 32.47091770172119 18.615570664405823 19.646725058555603 65.79923033714294 23.132070899009705 28.82765829563141 26.40063464641571 25.511878728866577 33.66907238960266 17.555953562259674 22.65319973230362 52.05180644989014 29.813101887702942 47.03765511512756 43.2218998670578 21.970099210739136 29.16894555091858 29.514026641845703 20.342697203159332 28.48307490348816 20.384688675403595 21.697793900966644 21.4484840631485 29.08020317554474 78.08107733726501 57.24809765815735 34.93345081806183 39.08633291721344 19.712194800376892 44.64077055454254 31.30829632282257 52.62158513069153
45.75 17.78216063976288 24.412135779857635 16.41985923051834 296.39132022857666 18.296582996845245 18.86080503463745 347.57347106933594 22.869962453842163 21.776175498962402 145.93236446380615 24.499507248401642 25.694549083709717 27.958381175994873 18.8370481133461 21.268625557422638 41.05387330055237 28.188830614089966 18.75241994857788 44.04458999633789 37.389129400253296 17.33449697494507 26.878324151039124 37.56013214588165 21.92375659942627 19.038495421409607 24.75629597902298 16.62597507238388 24.738284945487976 26.207882165908813 17.43224710226059 49.67605471611023 23.97378236055374 15.739203989505768 16.060632467269897 57.604390382766724 18.972247838974 25.029700994491577 17.910149693489075 21.917741000652313 28.44243049621582 13.954894244670868 18.95911991596222 37.857988476753235 22.388046979904175 37.98957169055939 36.948636174201965 16.815048456192017 24.274295568466187 23.80778044462204 16.898436844348907 27.285471558570862 15.18532782793045 19.104228913784027 19.093194603919983 21.234260499477386 70.17885446548462 53.42467427253723 28.95272672176361 30.714040994644165 15.812532603740692 35.62675714492798 27.88635790348053 49.155694246292114
46.25 17.195023596286774 25.654637813568115 17.322422564029694 145.52925825119019 19.132985174655914 15.84010124206543 348.4309434890747 19.35855597257614 17.902395129203796 166.26040935516357 23.666486144065857 26.620516180992126 26.18986666202545 18.696096539497375 19.79561448097229 40.959712862968445 30.23563027381897 18.881484866142273 35.30740439891815 37.5952810049057 16.098123788833618 24.570587277412415 25.03855526447296 19.780533015727997 21.361832320690155 24.983257055282593 16.302719712257385 23.7931489944458 26.002448797225952 17.574261128902435 44.10137236118317 25.145819783210754 17.45426654815674 16.524340212345123 62.419360876083374 17.223289608955383 22.169187664985657 17.068198323249817 18.96655112504959 27.78649628162384 14.194397628307343 22.256894409656525 33.709365129470825 21.31759375333786 44.25826966762543 29.674318432807922 14.95237797498703 32.68527388572693 22.344228625297546 17.024032771587372 28.15905511379242 14.692477881908417 19.281767308712006 17.996302247047424 17.91761964559555 67.2098457813263 55.65924048423767 30.5584579706192 29.230326414108276 16.34819060564041 34.324780106544495 29.912737011909485 51.58584117889404
46.75 18.18060278892517 28.71948778629303 19.671407341957092 59.32630896568298 22.24959284067154 17.40478426218033 255.0994634628296 19.294928014278412 16.742946207523346 191.05793237686157 24.244128167629242 26.62379741668701 28.052642941474915 19.956384599208832 18.95441710948944 42.11253821849823 33.77138376235962 20.66912353038788 31.997349858283997 29.457494616508484 17.34364479780197 27.158182859420776 29.132801294326782 21.43913209438324 19.86604928970337 25.811028480529785 19.079482555389404 26.483073830604553 26.12391710281372 19.254742562770844 44.05234754085541 26.953700184822083 18.663156032562256 18.2150736451149 70.31208276748657 19.16368007659912 24.659109115600586 20.33887952566147 22.36160635948181 30.596745014190674 16.922414302825928 21.803627908229828 36.8394672870636 26.26377046108246 46.97161614894867 34.110113978385925 17.952218651771545 28.146302700042725 23.006582260131836 17.96519011259079 25.84351897239685 16.14409238100052 19.779005646705627 18.590687215328217 20.97664177417755 70.61764001846313 52.33224630355835 30.383792519569397 31.464847922325134 20.288081467151642 33.67360234260559 35.4612797498703 55.14649152755737
47.25 19.319111108779907 33.28387439250946 19.47154700756073 55.81241846084595 22.71822988986969 17.374226450920105 268.2368755340576 21.342721581459045 17.087924480438232 323.9074945449829 28.68293821811676 26.20716392993927 31.108838319778442 21.271003782749176 20.988714694976807 42.63618588447571 36.833763122558594 22.767992317676544 31.078067421913147 29.502174258232117 17.705217003822327 28.352057933807373 60.68214178085327 23.556038737297058 22.732938826084137 29.165640473365784 21.562622487545013 29.238596558570862 27.279075980186462 20.164278149604797 46.883249282836914 31.91807270050049 19.240568578243256 20.035073161125183 75.92262625694275 21.577546000480652 25.88576376438141 22.425322234630585 22.723734378814697 41.90537929534912 18.115469813346863 23.47540706396103 45.23206651210785 27.63918936252594 52.665650844573975 37.7553790807724 18.70337724685669 27.516549825668335 23.454995453357697 19.262440502643585 27.884075045585632 17.334063351154327 21.419669687747955 19.863921403884888 19.492991268634796 73.27612638473511 57.55590200424194 31.816232204437256 30.83292543888092 19.43436563014984 36.93986237049103 34.47454571723938 54.98844385147095
47.75 20.14375329017639 34.43804383277893 20.743076503276825 71.24474048614502 26.131218671798706 20.687896013259888 234.90581512451172 22.162576019763947 18.69095414876938 388.7883186340332 29.160010814666748 27.42902636528015 31.469929218292236 20.635037124156952 23.963868618011475 46.83218598365784 35.904088616371155 24.4598850607872 33.646103739738464 31.459510326385498 18.81030946969986 32.40542411804199 121.17195129394531 22.67496883869171 22.357170283794403 31.516817212104797 21.72977924346924 31.132137775421143 29.130804538726807 22.0837265253067 46.875402331352234 31.92775249481201 22.158199548721313 23.76202493906021 93.95292401313782 22.00745940208435 28.754663467407227 24.89326447248459 24.095971882343292 86.50901913642883 20.529721677303314 24.745288491249084 49.12547171115875 30.057021975517273 62.466245889663696 37.49562203884125 21.58798724412918 32.99930393695831 26.257744431495667 19.279709458351135 30.560335516929626 16.9248104095459 23.14641773700714 20.821283757686615 20.694544911384583 72.71304726600647 58.71477723121643 32.061946392059326 31.044477224349976 21.855956315994263 41.31680428981781 34.909841418266296 53.60502004623413
48.25 20.58395743370056 36.38885319232941 21.276065707206726 150.10987520217896 28.152403235435486 20.495203137397766 221.58379554748535 24.320940673351288 19.797293841838837 307.6416254043579 33.04145038127899 27.510470151901245 35.54598391056061 21.08510732650757 27.954235672950745 50.69289207458496 36.308714747428894 25.202471017837524 35.90210974216461 31.28831684589386 18.37799847126007 36.949437856674194 141.42849445343018 26.248827576637268 22.397036850452423 33.01701247692108 23.35289716720581 34.700337052345276 28.7349671125412 22.909025847911835 49.995315074920654 34.67850387096405 22.538673877716064 25.086092948913574 102.14192867279053 21.556268632411957 29.996904730796814 26.514825224876404 25.855356454849243 95.13100385665894 21.168634295463562 23.954136669635773 53.38026285171509 31.092160940170288 67.95702576637268 37.869468331336975 23.53738397359848 34.38255786895752 29.579585790634155 21.554307639598846 30.332091450691223 17.37269014120102 26.559263467788696 21.03537917137146 21.22519314289093 77.0817518234253 56.939226388931274 31.015515327453613 33.59642028808594 22.783659398555756 41.70037806034088 34.790241718292236 56.38691186904907
48.75 23.518294095993042 28.72079610824585 23.226813971996307 98.50521087646484 31.31326735019684 22.581353783607483 108.0746054649353 23.866409063339233 23.52418154478073 189.06452655792236 35.32925546169281 23.420071601867676 37.513017654418945 21.961355209350586 36.127832531929016 50.75627565383911 31.012707948684692 24.13211762905121 37.854501605033875 27.605602145195007 24.560274183750153 39.46487903594971 80.80147504806519 27.647554874420166 20.662184059619904 31.619423627853394 26.2798011302948 38.78450095653534 26.401326060295105 20.45501321554184 51.92768573760986 30.37704825401306 24.539324641227722 23.64867776632309 108.13393592834473 26.025959849357605 35.08908450603485 28.795084357261658 28.60284149646759 56.41492009162903 26.33354961872101 25.014206767082214 54.92720007896423 30.99888265132904 69.73446011543274 43.01310181617737 24.511316418647766 33.20922553539276 31.96912407875061 20.12663632631302 33.05478394031525 17.30070412158966 24.545985460281372 22.02896773815155 24.236205220222473 71.71480655670166 48.71426522731781 32.74213671684265 37.74342238903046 22.117914259433746 37.9044771194458 31.039437651634216 54.17187213897705
49.25 26.5007883310318 29.656392335891724 21.124379336833954 58.1482470035553 35.1184606552124 20.478884875774384 101.19442939758301 24.576589465141296 25.606831908226013 246.96786403656006 41.84124171733856 27.628564834594727 43.53764057159424 24.411652982234955 35.65877079963684 58.99801850318909 28.934383392333984 24.282129108905792 41.96992814540863 31.59378468990326 28.709697723388672 42.79565513134003 71.26063704490662 28.35475206375122 25.453832745552063 32.861506938934326 29.873967170715332 42.64659285545349 29.093116521835327 21.090100705623627 60.249000787734985 32.583314180374146 34.195658564567566 28.2702773809433 121.2123155593872 31.652283668518066 41.331249475479126 31.827038526535034 31.199562549591064 63.259416818618774 31.194093823432922 25.035008788108826 62.27381229400635 32.107436656951904 107.97470808029175 51.08829736709595 25.434160232543945 52.12892293930054 42.086443305015564 18.673470616340637 53.195202350616455 17.713461816310883 24.48076158761978 24.54170733690262 29.764708876609802 70.84283232688904 60.82887649536133 44.34717893600464 41.97095334529877 20.879334211349487 44.12853717803955 35.45902669429779 67.43886470794678
49.75 23.3283132314682 31.907939910888672 19.722487032413483 49.319371581077576 34.82057750225067 21.06070965528488 126.22157335281372 22.42526262998581 21.279683709144592 251.34177207946777 41.70297384262085 30.711257457733154 40.71554243564606 22.668951749801636 31.033959984779358 55.623942613601685 31.773358583450317 23.17342460155487 37.43928074836731 32.981061935424805 27.54330337047577 36.43369972705841 93.32374334335327 25.20020604133606 32.97186493873596 32.106927037239075 29.680728912353516 39.692726731300354 28.831923007965088 22.315077483654022 49.14968013763428 32.35048055648804 41.73232018947601 30.335092544555664 125.89411735534668 31.081882119178772 37.98249363899231 30.146607756614685 27.656656503677368 99.86351132392883 34.075161814689636 29.255127906799316 75.81344246864319 32.23961889743805 190.7468318939209 47.80288338661194 27.046868205070496 65.46279788017273 41.33206605911255 18.54376047849655 76.94544196128845 19.928516447544098 23.181068897247314 21.28230780363083 29.78745698928833 69.36746835708618 75.23980140686035 47.636786103248596 41.238829493522644 20.432735979557037 46.2246298789978 42.43687689304352 73.27364087104797
50.25 25.03509223461151 32.91822075843811 21.08709067106247 48.43186140060425 39.01641070842743 21.103130280971527 339.33565616607666 22.838497161865234 22.70199805498123 295.38421630859375 39.82982933521271 32.05302357673645 41.17108881473541 24.682943522930145 31.680479645729065 51.223236322402954 32.01552927494049 25.569605827331543 34.570980072021484 30.938544869422913 28.813281655311584 35.53719520568848 197.75716066360474 26.71666443347931 32.32332468032837 33.04534554481506 33.70705544948578 37.7379834651947 28.445306420326233 24.56817775964737 44.57138478755951 36.4204078912735 84.89965796470642 33.49792659282684 133.33203792572021 33.140137791633606 34.44494307041168 32.04319179058075 26.743078231811523 267.634916305542 37.37933337688446 30.84253966808319 145.5108880996704 30.195561051368713 394.22359466552734 44.58080530166626 26.18589997291565 154.75479364395142 32.95859396457672 19.7654590010643 126.37068033218384 21.705377101898193 25.229346752166748 22.976984083652496 29.992306232452393 66.23914837837219 78.80950570106506 40.728166699409485 38.856205344200134 21.247106790542603 41.27300679683685 42.03081727027893 80.84503412246704
50.75 30.401939153671265 40.94628691673279 23.940850794315338 48.56913089752197 49.5466947555542 26.01911723613739 434.0097427368164 25.933894515037537 24.472323060035706 379.9215078353882 46.935391426086426 40.53533673286438 44.70098614692688 28.63975465297699 37.18828558921814 50.711703300476074 37.288910150527954 27.747654914855957 34.86151099205017 32.8540563583374 30.68540394306183 41.70175790786743 244.52595710754395 29.289892315864563 38.966184854507446 39.53726589679718 37.87475824356079 38.25402557849884 33.82517993450165 28.274500370025635 44.97191607952118 42.719608545303345 210.8421802520752 45.138245820999146 153.8401484489441 36.04481220245361 41.3894921541214 36.26739978790283 27.293920516967773 415.3451442718506 44.44535672664642 37.60259747505188 297.29089736938477 31.347665190696716 466.51878356933594 42.02786087989807 27.382850646972656 211.14063262939453 28.989213705062866 22.183434665203094 184.05027389526367 26.375317573547363 27.857986092567444 24.931074678897858 33.8727593421936 68.25183629989624 91.03333353996277 43.82961094379425 41.01063311100006 24.29787963628769 49.26544427871704 43.57178807258606 103.35097312927246
51.25 37.4779611825943 43.0254191160202 23.76720756292343 43.396636843681335 57.94759392738342 31.656283140182495 510.45851707458496 25.47873854637146 27.00699269771576 423.49395751953125 49.5216965675354 43.16684901714325 42.13104546070099 32.29389786720276 36.25147044658661 45.225393772125244 37.06260323524475 26.917538046836853 34.130460023880005 35.485538840293884 32.2856068611145 45.5620139837265 326.22525691986084 27.688422799110413 46.93318009376526 36.945536732673645 39.571213722229004 38.636037707328796 36.17713451385498 31.313583254814148 43.323808908462524 43.379852175712585 382.4455499649048 45.711857080459595 181.90994262695312 34.33322608470917 40.77855050563812 41.4648562669754 28.307977318763733 513.2459163665771 49.448949098587036 41.752246022224426 434.6426486968994 30.462631583213806 522.7664470672607 37.93843686580658 29.551154375076294 292.6485300064087 29.439276456832886 20.780891180038452 283.88659954071045 29.716479778289795 26.802736520767212 25.577667355537415 33.32073092460632 62.93904185295105 114.68462944030762 50.920701026916504 41.32009148597717 25.41484832763672 52.97921895980835 40.21000266075134 115.21353721618652
51.75 38.702720403671265 46.96197509765625 24.483169615268707 50.64300894737244 57.60270357131958 32.53593444824219 316.93079471588135 27.579426765441895 28.5200834274292 285.3088855743408 50.56068301200867 48.75116050243378 43.834635615348816 37.8213107585907 38.21404278278351 48.04125726222992 38.486453890800476 28.137511014938354 36.86512112617493 39.45660591125488 33.256807923316956 51.126885414123535 252.08990573883057 28.782212734222412 54.17546629905701 36.64591908454895 42.13522672653198 38.42907249927521 34.656164050102234 37.18724846839905 43.68426203727722 43.04420351982117 256.9899797439575 41.254058480262756 218.07377338409424 35.08494794368744 40.09339511394501 40.50706326961517 27.876687049865723 287.08133697509766 45.53250074386597 48.62963259220123 276.5094757080078 34.76590812206268 326.28026008605957 38.35598528385162 29.06997799873352 183.00209045410156 31.378239393234253 20.5541729927063 242.36257076263428 31.707316637039185 28.156864643096924 24.39315915107727 31.479641795158386 61.80456876754761 134.11725759506226 48.411157727241516 41.48430824279785 24.544335901737213 56.698209047317505 38.46106231212616 150.77250003814697
52.25 39.167386293411255 39.26898539066315 21.52787297964096 36.943256855010986 59.40581560134888 32.417115569114685 195.66270112991333 25.393715500831604 37.36657798290253 185.7374668121338 42.473649978637695 46.67373597621918 41.18990898132324 38.52030038833618 38.13841640949249 45.46810984611511 32.29593634605408 23.209398984909058 38.28513026237488 36.59977614879608 34.25184786319733 48.18475544452667 194.81377601623535 25.37735402584076 52.097898721694946 32.55145251750946 46.29184007644653 37.97312676906586 34.91447567939758 34.08661484718323 44.78508234024048 39.985230565071106 159.5919132232666 37.29114830493927 245.95482349395752 36.01612448692322 39.96260464191437 43.190112709999084 29.651284217834473 172.39187955856323 38.18966746330261 43.65946650505066 175.07739067077637 34.47374999523163 210.0562572479248 37.60499656200409 31.65159523487091 156.7426085472107 31.306931376457214 18.422619998455048 165.08808135986328 30.27935028076172 26.512446999549866 23.645231127738953 30.320599675178528 51.440227031707764 144.03961896896362 47.18562662601471 40.027883648872375 23.25448989868164 53.348684310913086 30.362534523010254 198.5249638557434
52.75 47.90701866149902 44.413045048713684 22.504477202892303 45.74452340602875 72.90677428245544 34.47028398513794 190.37140607833862 25.422394275665283 34.914496541023254 175.2293586730957 46.97100222110748 52.44268774986267 44.074684381484985 48.370128870010376 48.57262969017029 51.7910897731781 35.56181490421295 22.216811776161194 39.67803716659546 40.82472026348114 39.87964987754822 53.7306547164917 168.13316345214844 25.493884086608887 63.3304238319397 37.324732542037964 56.51933550834656 42.12404787540436 42.266061902046204 40.81223905086517 45.732492208480835 47.193655371665955 140.24182558059692 43.85429620742798 260.8100175857544 42.65441298484802 45.342692732810974 51.75269842147827 36.96129322052002 154.85256910324097 43.50537359714508 52.03384757041931 154.78086471557617 40.18433690071106 200.8603811264038 43.587008118629456 39.67594802379608 149.05362129211426 36.36604845523834 18.249213695526123 156.89159631729126 39.19784128665924 26.813718676567078 27.675357460975647 35.99233031272888 47.19480276107788 155.82497119903564 57.51945376396179 44.85240280628204 25.207534432411194 58.699846267700195 29.626771807670593 232.45983123779297
53.25 45.902255177497864 41.779497265815735 23.213014006614685 69.21008825302124 76.6772449016571 32.19738006591797 281.76426887512207 27.971473336219788 32.62183964252472 179.43285703659058 39.45107460021973 46.68717980384827 40.66171646118164 44.13064122200012 49.47664141654968 51.03996992111206 36.165863275527954 23.805610835552216 37.73523271083832 39.742836356163025 39.9317741394043 49.89916980266571 167.52264499664307 26.69861614704132 62.60037422180176 35.87963879108429 56.00047707557678 43.175119161605835 39.51796293258667 37.130534648895264 41.54141843318939 44.50601041316986 140.0128960609436 40.55858254432678 309.5578670501709 39.01945352554321 45.30208110809326 53.94484996795654 42.12446212768555 161.15219593048096 44.96285319328308 46.68200612068176 153.21251153945923 41.99681282043457 283.46269130706787 49.91360902786255 45.87525427341461 142.74115562438965 34.80505049228668 19.64063048362732 177.63313055038452 40.25951325893402 28.888994455337524 31.36706054210663 34.62013602256775 46.4881032705307 172.81309366226196 61.81012988090515 49.57517981529236 29.33776080608368 53.789204359054565 28.13231647014618 290.1484489440918
53.75 38.55413496494293 37.04610466957092 23.599115014076233 78.25500965118408 78.95783185958862 32.071053981781006 421.38872146606445 30.45388162136078 28.89450490474701 253.03008556365967 33.106401562690735 43.66747736930847 37.24786341190338 39.87210988998413 39.56778645515442 44.535937905311584 32.67008364200592 25.437581539154053 34.36914384365082 45.61867117881775 35.41181981563568 43.22075545787811 140.05426168441772 28.271013498306274 48.481813073158264 35.44667065143585 44.6475625038147 36.5685760974884 38.74432444572449 32.92264640331268 39.259350299835205 42.22589731216431 199.02669191360474 40.92324674129486 300.8126497268677 37.72220313549042 43.19353401660919 41.84667468070984 31.346607208251953 284.4196081161499 34.79495346546173 41.092365980148315 154.57454919815063 34.21992063522339 430.1277160644531 40.429383516311646 33.3094984292984 143.32910776138306 29.5479416847229 20.530816912651062 201.96762084960938 37.090590596199036 29.763391613960266 28.95696759223938 32.02863037586212 48.096686601638794 165.77225923538208 49.17233884334564 37.679508328437805 30.28443455696106 47.52810299396515 29.068288207054138 299.3183135986328
54.25 41.462698578834534 39.08596336841583 26.095008850097656 62.17362880706787 103.34534645080566 40.07803499698639 470.1493263244629 30.847954750061035 31.59503936767578 333.0834627151489 37.451815605163574 44.25123333930969 36.89717352390289 38.55186700820923 34.58493649959564 41.941094398498535 32.633668184280396 25.918620824813843 30.885380506515503 69.25644874572754 37.78364062309265 39.77577984333038 154.86162900924683 28.07234525680542 45.75960040092468 34.85391438007355 44.81464922428131 35.43962836265564 39.80033993721008 33.96655321121216 35.607290267944336 42.97212064266205 333.1409454345703 44.89235281944275 340.90750217437744 40.28092920780182 42.090824246406555 46.58168852329254 34.56563353538513 409.8844051361084 37.345871329307556 42.83442497253418 164.64552879333496 35.98304092884064 454.2948246002197 40.427666902542114 36.56667470932007 130.30420541763306 28.238624334335327 20.332147181034088 263.5211944580078 40.00478386878967 27.921444177627563 29.064396023750305 31.289896368980408 47.66203165054321 151.10929012298584 51.99436545372009 38.58448266983032 29.008355736732483 54.094505310058594 29.68810200691223 298.3840227127075
54.75 43.946245312690735 41.99555218219757 27.335667610168457 71.3574469089508 121.70922756195068 46.03815972805023 452.883243560791 31.06992244720459 42.03683137893677 297.05207347869873 39.87210392951965 42.72574484348297 38.8048380613327 38.41415345668793 38.772448897361755 44.913673400878906 33.99658501148224 24.68733638525009 32.243481278419495 81.99098706245422 39.402419328689575 42.424869537353516 267.8203582763672 30.521371960639954 43.512219190597534 37.30086088180542 45.32598555088043 39.32071030139923 36.8639349937439 32.92449116706848 38.18376660346985 43.47681701183319 341.387677192688 38.70833218097687 327.8832197189331 37.662312388420105 44.51352655887604 48.205071687698364 35.00772416591644 390.39666652679443 38.59206736087799 45.35764455795288 253.4776210784912 38.14702332019806 428.0263423919678 42.55921542644501 35.87121069431305 154.5587182044983 31.744468212127686 21.334578096866608 316.19064807891846 45.039746165275574 30.88197112083435 30.903324484825134 32.32609033584595 49.41711723804474 193.15179586410522 59.8995566368103 39.749324321746826 29.91846203804016 66.62099361419678 29.263368248939514 305.8626413345337
55.25 37.64345943927765 34.65671241283417 27.40616500377655 59.60763096809387 204.52144145965576 97.54515290260315 338.9944553375244 27.960753440856934 38.66773843765259 168.13619136810303 36.68898940086365 41.977643966674805 37.809938192367554 37.31067478656769 38.9177531003952 42.22208261489868 32.07764029502869 23.553040623664856 31.576359272003174 157.95570611953735 34.12921726703644 40.70541858673096 306.90746307373047 27.79460847377777 39.710935950279236 35.16371250152588 37.48247027397156 39.66323435306549 32.43367671966553 31.11003041267395 36.13966405391693 38.26724588871002 299.4370698928833 34.91819500923157 346.99318408966064 35.782018303871155 44.02731955051422 43.03976893424988 31.160366535186768 312.1706247329712 33.664655685424805 42.69198179244995 292.3056125640869 36.4771693944931 361.482834815979 37.26720213890076 31.935960054397583 244.33214664459229 31.331852078437805 21.10579013824463 309.1486692428589 54.33170199394226 29.033729434013367 30.952394008636475 32.618069648742676 49.225592613220215 284.1116666793823 50.71066617965698 36.05555593967438 29.061856865882874 152.85390615463257 27.52365469932556 359.4972848892212
55.75 36.349084973335266 35.48402786254883 27.06894874572754 68.76362562179565 243.42710971832275 136.22465133666992 326.66327953338623 27.339226007461548 60.72433590888977 141.6902780532837 41.584208607673645 48.654431104660034 38.82565200328827 41.50579869747162 40.32906889915466 48.45057129859924 32.545337080955505 22.773580253124237 39.12592530250549 189.4831657409668 36.45499050617218 41.06886386871338 298.87804985046387 26.208436489105225 40.307798981666565 34.051352739334106 39.2328679561615 42.479318380355835 30.887869000434875 31.557825207710266 39.295077323913574 46.40666842460632 287.55457401275635 37.221160531044006 329.23927307128906 39.2027348279953 45.81490755081177 53.170037269592285 40.77942073345184 304.3117046356201 35.53844392299652 48.59202802181244 308.7120771408081 47.43773341178894 361.773157119751 44.267481565475464 35.289955139160156 314.88516330718994 33.54855477809906 19.062580168247223 314.23511505126953 67.11553931236267 29.67643439769745 31.436055898666382 35.22496521472931 47.304338216781616 306.89125061035156 61.81514859199524 43.70439946651459 26.57681107521057 211.0527515411377 28.236955404281616 381.1068296432495
56.25 40.31326472759247 38.537877798080444 31.90326988697052 91.6402518749237 243.2992935180664 158.45263004302979 323.3710765838623 31.015661358833313 44.2110538482666 127.242112159729 40.61957895755768 50.90571641921997 41.60792529582977 45.83181142807007 38.662806153297424 50.55052042007446 36.104798316955566 22.870156168937683 37.541663646698 198.59082698822021 39.16826546192169 41.046640276908875 295.5181360244751 26.784491539001465 47.32511043548584 34.88117754459381 45.726701617240906 39.2501026391983 33.355480432510376 38.81262242794037 39.25579488277435 52.43021845817566 278.6607027053833 39.27551209926605 326.5885829925537 43.566590547561646 44.43413317203522 64.76651430130005 46.996888518333435 297.7186679840088 38.36503326892853 50.29222369194031 312.1793270111084 52.20261812210083 378.8224220275879 48.06752800941467 39.24705684185028 319.8085069656372 39.52493667602539 20.292915403842926 318.28081607818604 70.67607045173645 31.319504976272583 35.13663709163666 35.34468114376068 48.20582866668701 318.430757522583 71.85073494911194 48.887836933135986 26.630720496177673 219.8620080947876 30.53698241710663 367.51017570495605
56.75 36.09450161457062 38.19945454597473 37.367698550224304 148.29459190368652 166.2022590637207 117.95222759246826 359.6693515777588 31.697699427604675 36.66709363460541 128.36687564849854 35.009583830833435 50.88667869567871 37.243691086769104 39.461833238601685 33.62700045108795 45.6291526556015 35.414695739746094 24.645331501960754 30.639570951461792 131.09149932861328 34.52456295490265 38.53292167186737 220.19808292388916 27.50841975212097 45.364466309547424 34.54170227050781 41.08991622924805 35.72223782539368 31.971293687820435 36.65185570716858 33.34310054779053 47.98353314399719 204.5389175415039 34.951597452163696 337.28790283203125 39.70690071582794 39.21595215797424 57.666730880737305 38.12399506568909 227.2033929824829 36.93705499172211 47.5946307182312 243.15128326416016 45.09686529636383 416.4904594421387 43.3903306722641 35.264042019844055 229.85758781433105 36.44864559173584 19.57489103078842 233.30187797546387 55.746179819107056 27.49195396900177 33.356186747550964 33.743518590927124 44.19774115085602 246.90144062042236 61.89602017402649 41.89139902591705 26.94116234779358 142.5136685371399 30.116698145866394 385.7480049133301
57.25 36.848804354667664 38.89096677303314 49.87814128398895 139.41197395324707 144.65807676315308 78.9358139038086 391.9900894165039 30.266937613487244 33.19016396999359 132.84547328948975 38.19844424724579 51.72043442726135 37.40114867687225 37.891992926597595 35.354653000831604 44.13621127605438 39.60718512535095 27.00437605381012 29.607805609703064 104.04552221298218 35.213702917099 37.33007609844208 159.21366214752197 29.770290851593018 42.6628440618515 37.47171461582184 41.60270690917969 36.12300157546997 39.87823128700256 36.04474663734436 34.569695591926575 47.90007770061493 163.17473649978638 39.147889614105225 336.5290880203247 39.40450847148895 40.46269357204437 49.80411231517792 32.20105469226837 279.6173334121704 35.25508940219879 44.66301500797272 208.64708423614502 38.91286849975586 424.16977882385254 39.57509994506836 34.09720063209534 174.17446374893188 33.0562949180603 22.234277427196503 192.69715547561646 50.600677728652954 27.821582555770874 30.850282311439514 33.769142627716064 46.6626912355423 198.75950813293457 57.39251971244812 38.73893618583679 27.90934145450592 106.85868263244629 29.372501373291016 380.6495666503906
57.75 41.11882746219635 41.40056073665619 39.58187699317932 116.58302545547485 138.0553126335144 59.3227744102478 427.3890972137451 31.199505925178528 39.4390732049942 165.28629064559937 47.78409004211426 53.27407717704773 42.84008741378784 38.26674222946167 34.94865000247955 49.763023853302 44.177910685539246 28.11506688594818 28.77022922039032 90.64988493919373 38.552871346473694 38.63722085952759 150.88634490966797 29.243269562721252 44.39517259597778 37.427932024002075 44.2708820104599 37.88750767707825 41.08614921569824 35.226622223854065 37.728360295295715 47.18080461025238 242.4480438232422 39.166614413261414 330.1570653915405 41.46425724029541 44.02629733085632 54.71145510673523 33.78172516822815 394.33958530426025 36.560046672821045 41.22563600540161 224.5631217956543 40.5340313911438 461.2044334411621 43.30911934375763 37.823039293289185 150.2861738204956 37.7558559179306 21.49619609117508 318.5490369796753 55.675482749938965 32.64891505241394 32.81396925449371 35.77740788459778 43.36138069629669 172.61711359024048 66.73207879066467 42.4442321062088 28.499487042427063 101.58662796020508 29.806479811668396 366.75288677215576
58.25 39.290180802345276 43.27475726604462 45.164576172828674 110.91169118881226 171.84343338012695 72.2211241722107 344.82147693634033 34.10342335700989 41.804540157318115 190.75697660446167 48.91132414340973 56.86835050582886 44.72001791000366 37.635067105293274 41.48171544075012 51.00519061088562 45.36943435668945 29.039907455444336 32.244887948036194 110.03057956695557 38.725775480270386 44.02632713317871 240.28966426849365 34.64624285697937 46.36489450931549 39.742979407310486 45.38244605064392 40.19941687583923 42.27341711521149 35.75420677661896 40.042757987976074 47.51856029033661 250.80831050872803 40.08733928203583 328.4390926361084 40.53376317024231 49.094098806381226 55.51995635032654 33.7225466966629 285.66389083862305 37.9370242357254 44.870930910110474 243.65825653076172 41.72795116901398 377.8836727142334 42.426010966300964 38.970354199409485 201.47626399993896 39.83869254589081 24.47206676006317 299.9424695968628 71.0241436958313 37.92604207992554 32.39227831363678 37.59418427944183 49.227601289749146 259.00487899780273 70.53537964820862 42.56685674190521 32.01042413711548 126.72853469848633 31.141117215156555 413.32616806030273
58.75 33.161601424217224 33.801138401031494 39.60159122943878 96.33567333221436 262.42926120758057 144.64203119277954 388.8529062271118 27.65212655067444 41.089510917663574 150.16038417816162 43.75905394554138 52.505457401275635 38.46069574356079 33.992066979408264 36.74764633178711 45.24818956851959 38.21122646331787 24.653109908103943 31.277361512184143 200.4610300064087 33.06269943714142 38.68905007839203 306.38742446899414 31.159478425979614 40.39144814014435 36.434805393218994 37.258633971214294 36.39504611492157 36.475977301597595 30.42977750301361 34.63429510593414 44.58592236042023 284.734845161438 35.778385400772095 301.31640434265137 37.36139237880707 38.58727216720581 47.48616814613342 34.85551178455353 300.4660367965698 35.54401695728302 40.214452147483826 298.85525703430176 48.2072114944458 390.234899520874 37.93611228466034 34.46805775165558 304.03292179107666 37.429144978523254 21.86867743730545 326.8738031387329 76.17713212966919 30.79117238521576 29.28415834903717 34.33188199996948 45.0212687253952 314.42010402679443 57.199954986572266 40.884989500045776 28.95435392856598 221.94280624389648 27.72192358970642 437.1577739715576
59.25 38.89809548854828 37.95906901359558 38.86454701423645 111.63090467453003 252.620530128479 127.859365940094 409.8097324371338 28.35528552532196 51.00252628326416 177.2768497467041 55.87794780731201 57.491397857666016 40.32556712627411 40.438640117645264 38.671085238456726 55.37380576133728 40.8063679933548 27.23734974861145 35.62009036540985 170.7389235496521 37.71863281726837 41.80523455142975 303.57306003570557 29.191187024116516 48.10911417007446 36.90781593322754 47.415074706077576 42.11481511592865 41.707274317741394 37.365785241127014 32.5977087020874 59.56739783287048 246.26188278198242 47.68970012664795 275.8301258087158 47.791022062301636 45.76858878135681 68.41182708740234 41.12986922264099 272.3437309265137 40.91513454914093 48.29212129116058 279.5600652694702 71.1919367313385 373.27256202697754 49.769750237464905 42.05247461795807 306.80482387542725 44.33940649032593 19.90499496459961 301.7921447753906 98.02386164665222 30.526286363601685 34.52116847038269 37.49721050262451 43.79421770572662 278.6904811859131 75.49029588699341 52.39025950431824 32.856762409210205 201.8218994140625 30.219924449920654 400.74291229248047
59.75 40.413230657577515 41.19965732097626 41.34650230407715 154.67448234558105 245.49436569213867 146.2694525718689 444.42076683044434 32.77231156826019 43.124547600746155 142.06690788269043 50.72658658027649 56.6001832485199 40.48796594142914 43.201372027397156 38.04650008678436 52.24770903587341 42.158204317092896 27.692049741744995 32.09233283996582 167.31094121932983 37.779876589775085 41.41809940338135 319.67923641204834 29.20757830142975 55.056947469711304 36.639317870140076 47.659823298454285 40.86715281009674 40.112704038619995 40.93256890773773 32.626622915267944 60.49351096153259 237.4251365661621 45.35898268222809 269.7823762893677 48.674049973487854 45.76156139373779 76.79510116577148 37.191563844680786 272.5541114807129 43.23476254940033 51.25059485435486 289.11001682281494 65.05695581436157 392.1745538711548 52.909523248672485 47.31207191944122 300.4524230957031 46.32596969604492 19.51797604560852 295.2988386154175 98.00611138343811 33.48265588283539 37.2315376996994 38.87355625629425 46.351370215415955 276.3382911682129 82.339608669281 51.51016116142273 35.22311747074127 191.1223292350769 31.59729540348053 426.9922733306885
60.25 37.36569881439209 36.66584491729736 43.89070272445679 170.4490303993225 179.80462312698364 93.26733946800232 423.2719421386719 30.146217346191406 34.81183350086212 111.87949180603027 43.68446469306946 47.30914831161499 34.13416147232056 39.02049958705902 36.1933171749115 43.73110830783844 37.47555315494537 25.445687770843506 30.09859025478363 104.61463928222656 31.839418411254883 37.47609555721283 286.95311546325684 28.925547003746033 47.76880443096161 36.021775007247925 45.15490233898163 35.939598083496094 40.113818645477295 37.363800406455994 27.954593300819397 55.1619291305542 193.74511241912842 39.871904253959656 243.24722290039062 44.165393710136414 43.22168231010437 59.63921546936035 31.444337964057922 289.1667127609253 37.864887714385986 44.2275196313858 307.67979621887207 44.769781827926636 420.0674533843994 40.64500331878662 42.47955083847046 243.36729049682617 34.8662793636322 19.2785382270813 225.15931129455566 75.67734718322754 32.322436571121216 32.22842216491699 36.70409917831421 45.97912132740021 222.47588634490967 58.79108905792236 36.86389923095703 31.51724934577942 121.84008359909058 30.323415994644165 407.8464984893799
60.75 41.4057731628418 45.41390538215637 53.039854764938354 101.66015625 174.65664148330688 69.93193030357361 396.3303565979004 35.860106348991394 40.664270520210266 166.86698198318481 51.54900550842285 49.20233190059662 36.33287847042084 38.02391290664673 36.980465054512024 44.75265443325043 40.873369574546814 30.151617527008057 33.7206095457077 79.99622821807861 36.218106746673584 38.49954605102539 259.3080997467041 32.15242922306061 48.26996922492981 39.81550335884094 50.11969804763794 38.64138722419739 48.76450300216675 39.02493715286255 31.81282877922058 62.9947304725647 196.42503261566162 43.03464591503143 266.46175384521484 47.820016741752625 49.41309094429016 71.73078656196594 30.603361129760742 321.12269401550293 44.640275835990906 54.98490333557129 311.9885206222534 42.91367828845978 416.75243377685547 40.04402756690979 46.16875946521759 193.6268925666809 39.05864357948303 21.56711369752884 245.73769569396973 77.37883925437927 44.5050448179245 33.17270874977112 40.682196617126465 53.494298458099365 230.18264770507812 65.6327486038208 38.65489363670349 33.5061639547348 98.35540652275085 33.66197645664215 363.81328105926514
61.25 39.70734477043152 46.1157500743866 45.94163000583649 101.68846845626831 166.69315099716187 63.35169076919556 423.1788158416748 34.38331186771393 45.63093185424805 238.3319616317749 55.90364933013916 50.08925795555115 35.548800230026245 36.13983690738678 34.50500965118408 43.92954707145691 39.23375904560089 26.259437203407288 33.023494482040405 75.4194974899292 34.11009609699249 37.95903921127319 276.96824073791504 31.544223427772522 46.54343128204346 37.47887909412384 51.70895457267761 37.4499648809433 46.67333960533142 37.828078866004944 30.650809407234192 59.41916108131409 244.6788787841797 40.39340317249298 249.78761672973633 47.655683755874634 47.93011546134949 80.04522919654846 29.131129384040833 316.0457372665405 40.983930230140686 58.61638784408569 317.5774097442627 42.07467436790466 448.1057643890381 37.21981644630432 47.29376435279846 177.69975662231445 41.167259216308594 21.731728315353394 241.57304763793945 73.9713728427887 38.02756369113922 31.66826069355011 41.3476437330246 53.04204225540161 264.8411273956299 74.22899007797241 38.32782804965973 31.78393244743347 90.5818223953247 31.686392426490784 306.55078887939453
61.75 39.54002261161804 46.19162380695343 52.826136350631714 107.03316926956177 217.34085083007812 81.27548694610596 415.94457626342773 34.49057340621948 43.52060258388519 255.7159662246704 49.749600887298584 47.55799472332001 34.524521231651306 35.43729484081268 36.19512319564819 45.172834396362305 39.3216073513031 26.877933740615845 37.463974952697754 111.4575743675232 35.181814432144165 39.955052733421326 238.00480365753174 29.111286997795105 43.48382651805878 35.591867566108704 47.852498292922974 40.131813287734985 45.16574442386627 38.193851709365845 31.614774465560913 51.67331099510193 244.6394443511963 37.72897720336914 253.97932529449463 47.30154573917389 48.518237471580505 69.70193982124329 30.24771511554718 247.69318103790283 45.07025182247162 61.84195280075073 260.8583450317383 40.27153551578522 353.7426233291626 35.776060819625854 46.09380662441254 205.85758686065674 45.78441381454468 24.63899403810501 264.4564390182495 85.36284565925598 37.64093816280365 31.509432196617126 44.836753606796265 57.681989669799805 252.36742496490479 64.22219276428223 34.39042866230011 36.75244450569153 115.40234088897705 34.967127442359924 317.2187566757202
62.25 31.905055046081543 38.82565200328827 48.892441391944885 118.11124086380005 268.5089588165283 129.7625184059143 489.06564712524414 28.19444239139557 55.25287985801697 234.09879207611084 44.453686475753784 40.79428315162659 29.731374979019165 31.603899598121643 31.27114772796631 40.72682857513428 36.704084277153015 24.280551075935364 34.99872386455536 153.46004962921143 31.21679723262787 34.801679849624634 260.5658531188965 24.678824841976166 37.48200535774231 29.570287466049194 42.44348108768463 35.823023319244385 39.38113749027252 34.904661774635315 26.73282027244568 52.628207206726074 240.81971645355225 38.29556107521057 229.87823486328125 43.60397756099701 42.30998158454895 65.06192088127136 26.254871487617493 255.64160346984863 42.087334394454956 60.25354862213135 255.7511806488037 49.30291771888733 351.4610528945923 31.3053160905838 41.94509983062744 257.572078704834 37.51132786273956 21.344365179538727 297.96152114868164 103.43475341796875 26.71687602996826 27.618667483329773 40.84129333496094 55.90615272521973 258.3817481994629 53.134191036224365 30.004948377609253 36.77930533885956 168.21585893630981 30.51707148551941 325.1211881637573
62.75 32.708755135536194 40.744274854660034 57.086580991744995 146.30264043807983 266.39323234558105 148.12235832214355 540.1435852050781 29.17947769165039 44.02557015419006 227.97579765319824 50.88362097740173 39.605629444122314 31.312504410743713 35.0629985332489 33.27995240688324 45.31503617763519 38.44988942146301 23.37571680545807 34.677428007125854 151.58631801605225 31.550222635269165 35.46198904514313 266.09013080596924 23.184342682361603 37.278878688812256 29.749786853790283 43.07953417301178 37.67609000205994 42.41505265235901 40.68395793437958 26.459187269210815 64.48642611503601 222.82795906066895 35.47411561012268 210.31246185302734 48.913004994392395 43.659353256225586 77.94238924980164 25.439640879631042 260.708212852478 46.52847647666931 64.64341878890991 254.70974445343018 57.80095458030701 358.3465576171875 33.008113503456116 43.78625452518463 273.9551782608032 37.82004415988922 22.076977789402008 301.48136615753174 117.17941761016846 24.340420961380005 27.922332286834717 44.49697434902191 56.20061755180359 261.9957447052002 55.0776481628418 28.60635221004486 38.013795018196106 184.8908543586731 32.00464844703674 295.64971923828125
63.25 28.85833978652954 35.32341718673706 51.68790817260742 162.37618923187256 218.33066940307617 143.32575798034668 540.5550479888916 24.96313452720642 38.44999670982361 196.21248245239258 43.58695149421692 40.0082528591156 28.97409498691559 30.844885110855103 30.843207240104675 42.76968240737915 34.86036658287048 21.958887577056885 29.766005277633667 123.01086187362671 29.264816641807556 37.95824348926544 208.49096775054932 21.136192977428436 28.7491112947464 30.217987298965454 40.0351881980896 38.376858830451965 36.911740899086 36.386993527412415 24.129274487495422 64.32878971099854 185.35809516906738 30.974826216697693 197.98861742019653 42.7019327878952 43.25587749481201 77.245032787323 24.02396649122238 230.9791088104248 43.41360926628113 63.38212490081787 227.19519138336182 36.4215612411499 365.1737689971924 33.21654498577118 41.70986711978912 237.94963359832764 33.56851935386658 20.694473385810852 266.50142669677734 114.92774486541748 21.185630559921265 26.387938857078552 39.1952246427536 51.873427629470825 229.53650951385498 50.914376974105835 26.297461986541748 33.67336690425873 154.20293807983398 29.231438040733337 328.65912914276123
63.75 29.25235629081726 33.69291126728058 50.871509313583374 154.10773754119873 189.573335647583 105.8863639831543 441.890287399292 24.503418803215027 34.512120485305786 178.08839082717896 41.65854752063751 37.54696249961853 29.90570068359375 28.94425094127655 32.81278908252716 42.01696217060089 34.68576371669769 23.736317455768585 27.19697654247284 100.3970742225647 25.88840425014496 37.991708517074585 131.8442463874817 20.66716104745865 26.712414622306824 31.82261288166046 37.25852966308594 42.01021194458008 37.69521713256836 31.38824701309204 25.289690494537354 63.45300078392029 149.97442960739136 29.064026474952698 197.26046323776245 39.86492455005646 43.46366226673126 85.56063771247864 24.677658081054688 248.44985008239746 39.97252285480499 62.127894163131714 206.56044483184814 36.940792202949524 363.46004009246826 33.42624008655548 36.19396984577179 201.977801322937 30.780187249183655 22.944726049900055 217.93696880340576 88.59318494796753 20.933227241039276 24.410757422447205 36.17667555809021 44.983577728271484 207.98656940460205 52.25219130516052 28.66659164428711 28.913328051567078 122.68167734146118 28.391340374946594 314.3507480621338
64.25 33.592841029167175 38.768401741981506 50.532066822052 127.87673473358154 171.37439250946045 100.40924549102783 443.50810050964355 23.533304035663605 48.07002246379852 166.59605503082275 43.076759576797485 37.12983727455139 31.39933943748474 32.89642930030823 31.769993901252747 42.7525520324707 41.98032319545746 26.575860381126404 30.22947609424591 77.5580883026123 26.84837579727173 39.06892240047455 113.12892436981201 23.8382950425148 27.288594841957092 31.96759521961212 41.666460037231445 42.55268573760986 39.575257897377014 35.70798933506012 25.859084725379944 64.9982213973999 151.36637687683105 27.975738048553467 225.40266513824463 43.25132369995117 43.32687258720398 97.74885773658752 25.98751187324524 330.1292419433594 42.85222589969635 68.47617626190186 253.07714939117432 34.28696691989899 375.4751443862915 32.649314403533936 39.97046649456024 202.01451778411865 32.02762007713318 24.267277121543884 220.54362297058105 90.60746431350708 21.94160670042038 24.721841514110565 39.428552985191345 43.670523166656494 230.82962036132812 62.31605410575867 27.420774102211 28.169149160385132 96.16128206253052 30.55688440799713 317.7227020263672
64.75 43.31770837306976 46.080052852630615 65.09053111076355 174.37751293182373 205.8765411376953 135.70847511291504 464.60347175598145 32.84480273723602 74.78184103965759 181.85704946517944 49.836549162864685 41.08938276767731 38.11372220516205 41.28903150558472 39.872151613235474 49.9617725610733 50.58823823928833 30.05942404270172 38.00192475318909 88.68363499641418 32.79322683811188 47.53972887992859 130.02253770828247 29.211699962615967 34.13971960544586 38.064634799957275 53.495991230010986 47.291573882102966 45.73913514614105 46.215349435806274 31.89542293548584 70.63974142074585 211.13793849945068 32.72635638713837 253.32694053649902 52.86538004875183 50.453877449035645 107.01706409454346 33.57011675834656 296.6397762298584 52.77335047721863 84.59458947181702 246.31593227386475 43.68605315685272 351.52266025543213 40.94580113887787 49.051693081855774 222.1822738647461 39.347606897354126 30.439653992652893 314.11471366882324 132.88689851760864 27.42842435836792 30.556532740592957 46.278345584869385 46.69947326183319 274.0473508834839 78.81050705909729 36.06662452220917 40.214669704437256 109.11060571670532 37.4597430229187 346.85566425323486
65.25 41.919511556625366 41.48901700973511 65.22468328475952 219.24152374267578 278.8597583770752 170.49331665039062 484.4204902648926 36.28993332386017 59.348636865615845 222.711443901062 41.58546030521393 37.997353076934814 36.632928252220154 44.673749804496765 43.41036677360535 45.88085114955902 46.35292589664459 32.14101791381836 37.15989887714386 142.6061749458313 33.53008329868317 47.42202162742615 200.7256031036377 29.858431220054626 38.110628724098206 36.935800313949585 45.657432079315186 46.70384228229523 42.965030670166016 46.03264629840851 28.796443343162537 60.090917348861694 254.28643226623535 30.255624651908875 259.92908477783203 51.115185022354126 46.727055311203 86.132150888443 31.957989931106567 325.2622365951538 50.16930103302002 106.57925605773926 264.94014263153076 42.988890409469604 345.2362537384033 36.69500648975372 44.014281034469604 271.4670658111572 35.22881269454956 28.23561429977417 379.4654846191406 165.4566764831543 25.27320384979248 30.497175455093384 42.197152972221375 40.3881698846817 311.9148254394531 64.70298767089844 33.995094895362854 43.35957467556 159.70627069473267 33.8565468788147 406.89873695373535
65.75 45.015883445739746 44.8673278093338 84.8660409450531 345.13440132141113 311.4727735519409 220.75185775756836 568.6034202575684 37.30606138706207 81.1009407043457 303.32486629486084 49.20315444469452 38.749903440475464 41.317757964134216 47.16567397117615 49.367427825927734 54.333943128585815 47.51119911670685 28.95764708518982 36.96431517601013 135.59832572937012 36.53131425380707 59.03584957122803 246.64502143859863 28.11959683895111 42.71528720855713 41.862449049949646 57.06124305725098 54.24959659576416 49.99777972698212 51.9408643245697 27.749401330947876 72.73077964782715 223.91564846038818 31.836867332458496 263.6770248413086 64.0305757522583 58.23308825492859 97.40784168243408 35.627201199531555 358.6429834365845 56.30072355270386 146.33851051330566 290.5938386917114 73.4895408153534 355.5548667907715 42.40856468677521 51.52117609977722 299.4020462036133 34.40122604370117 26.459354162216187 420.2038764953613 246.71852588653564 24.410070478916168 35.54689586162567 53.76262068748474 37.408819794654846 387.9064083099365 79.47070598602295 36.812958121299744 51.082080602645874 157.61839151382446 31.524518132209778 453.10521125793457
66.25 47.298941016197205 53.055769205093384 111.01771593093872 447.24016189575195 325.0481605529785 269.3472146987915 605.1071643829346 39.61281776428223 97.75360226631165 349.2917060852051 51.933521032333374 44.75111365318298 45.23192346096039 46.80060148239136 55.61046600341797 62.46417760848999 52.688634395599365 27.69395411014557 33.74457657337189 148.94052743911743 37.72498071193695 65.29925465583801 282.8767776489258 29.024356603622437 44.89058554172516 48.84226322174072 63.494664430618286 62.050896883010864 55.32350540161133 51.881831884384155 29.855772852897644 80.53099513053894 226.346755027771 36.52059733867645 279.38482761383057 70.5322802066803 63.065993785858154 118.40496063232422 41.93761646747589 398.948335647583 65.9907341003418 137.53923177719116 343.18881034851074 65.29373526573181 385.66839694976807 50.97370743751526 64.24932479858398 351.7474889755249 36.97068393230438 25.989019870758057 428.93123626708984 277.17483043670654 25.21916627883911 39.015576243400574 52.42341756820679 36.32276654243469 451.9641399383545 99.13625717163086 39.080798625946045 51.99767351150513 169.56346035003662 33.589187264442444 485.4209899902344
66.75 47.71825671195984 49.80892241001129 96.72266840934753 450.02546310424805 255.14037609100342 273.0800151824951 563.1853580474854 34.29228663444519 88.29973936080933 366.7689800262451 43.480491638183594 43.48911643028259 39.07567858695984 43.619173765182495 50.74615478515625 53.985410928726196 51.30307674407959 24.715346097946167 32.04894959926605 101.81373357772827 32.45672583580017 58.89986753463745 199.8954176902771 23.80322515964508 37.69182562828064 48.18305969238281 58.02711844444275 60.79886555671692 50.93715190887451 47.3065584897995 27.244916558265686 77.54337191581726 193.1391716003418 32.82397985458374 286.9447946548462 54.67185378074646 55.44825792312622 119.71055269241333 40.97611606121063 358.6547374725342 64.25014734268188 110.06354093551636 286.707067489624 45.87404727935791 411.8485927581787 51.97291374206543 60.93416213989258 328.4437656402588 36.95627748966217 23.19621592760086 375.4664421081543 280.35829067230225 24.487565457820892 38.837915658950806 44.493359327316284 32.48190879821777 372.3189353942871 101.83166265487671 38.44158053398132 52.59259343147278 130.68746328353882 33.041730523109436 545.0034618377686
67.25 51.1141836643219 56.08656406402588 108.2108736038208 452.6455879211426 250.72150230407715 319.4432735443115 549.162483215332 36.478009819984436 100.87379217147827 353.0040502548218 48.20058047771454 57.56780505180359 42.8950697183609 48.95573556423187 58.56161117553711 61.76772117614746 63.401514291763306 26.999688148498535 37.050050497055054 99.42493438720703 35.32707393169403 62.750083208084106 188.71711492538452 31.599867343902588 40.44067561626434 61.24100685119629 63.205885887145996 63.97553086280823 63.91984224319458 49.9368816614151 35.9612762928009 91.96794033050537 209.1296672821045 36.161261796951294 363.7091398239136 61.50938272476196 63.505613803863525 147.33822345733643 53.449857234954834 433.0564022064209 69.39417123794556 132.17874765396118 267.8999662399292 51.5801727771759 414.8122310638428 63.107556104660034 72.36645221710205 328.7102222442627 45.660755038261414 25.804558396339417 383.22930335998535 312.1976613998413 29.478031396865845 47.436437010765076 48.387834429740906 37.1796190738678 367.50473976135254 126.96974277496338 47.881728410720825 71.49202227592468 128.35997343063354 44.38961446285248 588.3928775787354
67.75 47.2863644361496 61.60106062889099 98.95312190055847 474.9330997467041 235.6419801712036 334.60543155670166 608.5995674133301 30.761319398880005 103.15864086151123 389.567494392395 44.355520606040955 58.75953435897827 46.71202301979065 49.357789754867554 63.76328468322754 59.22905206680298 66.08070135116577 25.065362453460693 36.149030923843384 108.28057527542114 36.61623001098633 58.32388401031494 218.08931827545166 29.183748364448547 38.274747133255005 62.079715728759766 58.91374945640564 61.40774488449097 63.43737840652466 47.96857237815857 33.201321959495544 89.79312777519226 257.952356338501 36.32135093212128 382.2520971298218 55.358147621154785 69.84390020370483 156.33643865585327 50.65046548843384 497.5980281829834 69.13968324661255 147.32455015182495 328.03611755371094 55.005741119384766 424.6212959289551 61.02713346481323 82.82493948936462 336.38391494750977 44.149601459503174 23.403452336788177 407.8169822692871 316.8330907821655 28.831613063812256 38.56331408023834 54.88244295120239 39.59944248199463 441.9722557067871 135.05808115005493 56.95345401763916 88.3232831954956 128.92204523086548 40.73728621006012 601.0294437408447
68.25 51.09264850616455 63.20863366127014 98.95639419555664 439.666223526001 290.6236410140991 416.8950080871582 849.5087623596191 32.26556479930878 102.15063095092773 449.02782440185547 44.96391415596008 57.8233540058136 48.06351363658905 51.07111930847168 71.84300422668457 57.51940608024597 64.38227891921997 27.05000340938568 36.647358536720276 135.98589897155762 40.443602204322815 63.766640424728394 304.4769287109375 31.19502365589142 41.98957979679108 58.46298933029175 55.07187247276306 62.812256813049316 61.68310046195984 49.25443232059479 33.66641700267792 80.60970902442932 287.7615213394165 39.515870809555054 401.6265392303467 51.96651816368103 68.51776838302612 172.55687713623047 46.08009159564972 622.2228527069092 67.29798316955566 137.7172827720642 446.8270778656006 61.56221628189087 539.9035930633545 56.47876262664795 83.57465267181396 427.76198387145996 46.165913343429565 26.11335813999176 468.26257705688477 384.11428928375244 34.43751037120819 37.299638986587524 65.62092304229736 38.08501958847046 590.815258026123 147.83097505569458 63.167041540145874 99.93149042129517 164.1913652420044 41.984400153160095 706.151533126831
68.75 43.42598021030426 46.39286696910858 109.20929908752441 417.75221824645996 337.7793788909912 461.3318920135498 1064.0878677368164 24.470557272434235 140.3122067451477 399.0610599517822 37.42680251598358 44.899189472198486 45.45847475528717 48.21113646030426 61.832988262176514 44.70598101615906 47.80135154724121 23.590315878391266 37.686461210250854 170.37196159362793 37.5704824924469 48.46704304218292 379.6640634536743 24.5707169175148 34.03606414794922 44.45369243621826 44.91565525531769 53.790366649627686 48.21562170982361 43.91683042049408 33.426135778427124 58.50573778152466 304.0006637573242 38.75221312046051 397.41928577423096 44.48118507862091 55.04499077796936 149.50166940689087 39.12716507911682 685.3132247924805 56.52898550033569 137.63974905014038 538.6663913726807 51.48426294326782 699.4093894958496 42.92079210281372 70.12441158294678 506.5361499786377 39.230793714523315 24.13787543773651 520.4186916351318 423.79655838012695 29.900330305099487 30.40221929550171 64.24823999404907 34.30069088935852 733.4878921508789 124.27451610565186 56.35184049606323 93.68493556976318 199.9372124671936 33.12647044658661 780.249547958374
69.25 42.21663475036621 55.80510497093201 146.40671014785767 506.7772388458252 378.9891004562378 489.8913383483887 1133.9159965515137 24.95443969964981 199.780535697937 399.04017448425293 50.011950731277466 46.92143797874451 54.58151698112488 55.83082437515259 71.31416201591492 56.76391124725342 51.90834999084473 29.49824035167694 42.51537621021271 169.7650909423828 39.54077363014221 52.90355682373047 483.38942527770996 25.354838371276855 31.267595291137695 55.19425868988037 46.887803077697754 64.02133703231812 56.793224811553955 49.64304864406586 41.353899240493774 74.2251455783844 270.28138637542725 46.286946535110474 375.70223808288574 47.18787670135498 62.23338842391968 174.1889476776123 37.15196251869202 725.6934642791748 70.09825706481934 154.83478307724 598.878002166748 53.43422889709473 726.3181209564209 46.38369679450989 84.3500554561615 529.9172401428223 46.56112194061279 25.082629919052124 568.8214302062988 507.60631561279297 29.577764868736267 30.814695358276367 76.94210410118103 41.36417806148529 754.9295902252197 143.01586151123047 61.29109263420105 89.54209685325623 204.02286052703857 31.574204564094543 719.1080093383789
69.75 45.068180561065674 59.629619121551514 142.65283346176147 590.2476787567139 379.85665798187256 584.276294708252 1206.403636932373 24.8915433883667 218.36464405059814 438.0795955657959 47.75238633155823 60.859960317611694 63.68049383163452 67.2780692577362 109.12688970565796 59.85144376754761 62.267881631851196 43.020957708358765 40.660616755485535 154.23576831817627 42.8663432598114 57.35144019126892 540.2096271514893 25.892558693885803 31.92698359489441 53.49498391151428 49.684154987335205 73.88379573822021 60.06034016609192 53.447556495666504 46.165889501571655 75.94569325447083 278.47697734832764 49.91649091243744 414.13211822509766 46.634939312934875 71.71267867088318 206.21843338012695 37.99275457859039 759.1569423675537 78.45224142074585 141.11727476119995 666.6217803955078 48.15607964992523 759.9056243896484 46.3265597820282 91.88791513442993 603.7184715270996 49.51485991477966 29.017114639282227 641.273307800293 586.9123935699463 30.16134798526764 30.32016158103943 92.83869862556458 43.76501142978668 785.3762626647949 161.17483377456665 57.37718343734741 89.93774652481079 208.86709690093994 34.61761474609375 803.1612396240234
70.25 45.00431418418884 56.04469180107117 113.93541097640991 483.5217475891113 357.66072273254395 601.0006904602051 1123.0555534362793 28.637251257896423 188.0223512649536 413.8123035430908 46.90559506416321 70.90786099433899 72.0187246799469 71.4514672756195 116.65058135986328 58.86768102645874 66.73337817192078 44.367679953575134 36.835622787475586 136.88675165176392 41.9587105512619 68.2474136352539 460.8269691467285 28.413018584251404 37.785324454307556 55.643707513809204 57.39414095878601 80.0622820854187 71.13949656486511 60.56723594665527 45.188239216804504 84.94449853897095 272.98693656921387 45.49837410449982 389.0918493270874 44.49479579925537 71.02236151695251 186.25667095184326 36.94961965084076 759.0499401092529 85.04245281219482 148.12121391296387 599.9559879302979 50.422197580337524 769.9896335601807 56.068408489227295 99.99904036521912 580.9238910675049 54.23189997673035 26.031330227851868 631.1118602752686 573.1472969055176 27.150768041610718 38.45652937889099 145.51844596862793 42.467355728149414 728.6043167114258 154.78556156158447 57.960444688797 80.98402619361877 204.9447536468506 38.722145557403564 764.0122890472412
70.75 42.89507567882538 46.244609355926514 106.17798566818237 480.6037902832031 356.2760353088379 644.5703506469727 1154.8913955688477 25.1108318567276 164.2472743988037 364.9339199066162 44.98203694820404 50.21423101425171 71.5765655040741 64.18710350990295 74.30802583694458 51.12902522087097 64.7790253162384 43.82743239402771 28.392377495765686 132.01779127120972 39.368245005607605 53.32077741622925 465.4991149902344 25.103065371513367 40.37720263004303 58.915913105010986 54.019373655319214 72.27372527122498 67.8292453289032 55.24437427520752 33.69004428386688 87.65054941177368 309.7926616668701 46.57159745693207 434.1611862182617 43.05912256240845 62.483882904052734 205.5528163909912 32.798510789871216 860.8860969543457 94.90651488304138 150.7593035697937 670.9856986999512 50.05301237106323 786.1226558685303 51.14966630935669 103.54783535003662 636.1773014068604 48.25979769229889 22.710196673870087 713.0692005157471 579.7642707824707 21.47562950849533 44.43973898887634 136.14143133163452 40.64089059829712 822.86376953125 167.52749681472778 61.87276244163513 94.44596767425537 213.80610466003418 35.77273190021515 782.8755855560303
71.25 40.621066093444824 53.96608114242554 93.90849471092224 438.50979804992676 380.88510036468506 696.0062026977539 1214.0642166137695 26.541629433631897 152.36388444900513 343.5659885406494 41.78091585636139 50.125521421432495 70.32520174980164 49.98357892036438 60.821354389190674 49.78557229042053 64.76989984512329 50.17421841621399 27.4799644947052 145.28226852416992 39.92212116718292 47.89285659790039 492.82870292663574 23.2992023229599 42.782893776893616 58.87781381607056 58.26006531715393 57.5519859790802 72.43931889533997 56.723397970199585 28.373292088508606 77.65774130821228 387.495756149292 46.954819560050964 397.17564582824707 42.692261934280396 61.523258686065674 193.58553886413574 31.36920928955078 984.5002174377441 101.57736539840698 135.42309999465942 821.534252166748 63.26022148132324 864.7271156311035 52.62719988822937 89.98094201087952 750.6269454956055 44.798555970191956 22.19599187374115 766.9003486633301 630.7149887084961 23.024822771549225 41.71863794326782 114.68851566314697 41.717979311943054 976.3262748718262 156.28119707107544 73.17577004432678 105.79781532287598 213.73474597930908 34.82450246810913 738.1258487701416
71.75 39.81042206287384 48.619040846824646 108.44862461090088 418.77598762512207 455.3265571594238 839.6749496459961 1337.1846199035645 38.366758823394775 162.26879358291626 353.0278205871582 40.18180966377258 47.799137234687805 87.97587752342224 56.14820122718811 69.98686194419861 44.68031823635101 49.718403816223145 67.32733845710754 28.01886796951294 139.90237712860107 46.98926508426666 46.23501896858215 576.8204212188721 29.404988884925842 62.02424764633179 48.459649085998535 54.584044218063354 49.292588233947754 65.10394215583801 69.88711953163147 27.733272314071655 58.29101204872131 496.9417095184326 58.31395983695984 393.6316967010498 45.095399022102356 49.903807044029236 184.79409217834473 35.49356162548065 1216.4294242858887 94.16164755821228 105.904221534729 1085.173225402832 58.896178007125854 1067.2621726989746 43.7792181968689 70.55520415306091 907.8144073486328 55.817919969558716 21.4144304394722 883.8747978210449 687.1986865997314 25.59836208820343 48.577114939689636 109.88428592681885 41.82188808917999 1226.2480735778809 125.62069892883301 69.51940655708313 96.90958261489868 220.89848518371582 36.63136661052704 824.2756843566895
72.25 38.612475991249084 44.923135638237 132.39212036132812 368.9324378967285 428.7412166595459 894.8051452636719 1285.6029510498047 52.83804535865784 143.0461049079895 369.56329345703125 42.288896441459656 42.22651124000549 90.88727831840515 62.78274655342102 68.46886873245239 40.256619453430176 35.2098286151886 66.92009568214417 25.95292329788208 126.58423185348511 44.97085213661194 35.370391607284546 645.0369358062744 40.42055010795593 74.82012510299683 40.25726318359375 49.19479787349701 40.50796329975128 64.57523107528687 73.39140772819519 28.439241647720337 42.929479479789734 524.0990161895752 61.21198534965515 336.1293315887451 39.7814154624939 43.004587292671204 164.34543132781982 37.63386011123657 1260.6889724731445 83.37065577507019 78.4489631652832 1032.810401916504 45.341452956199646 1008.4335327148438 39.73356783390045 59.571999311447144 938.8078689575195 62.518876791000366 18.753892183303833 962.0755195617676 683.4429264068604 30.274587869644165 70.7017719745636 115.45690298080444 45.78152000904083 1215.1432991027832 94.44936513900757 63.54982852935791 98.31950068473816 201.3014793395996 32.77697265148163 752.0088195800781
72.75 51.518237590789795 73.15874695777893 181.18548393249512 362.15014457702637 502.2383689880371 940.8513069152832 1169.6736335754395 88.6218786239624 191.34297370910645 416.89391136169434 74.48137998580933 56.04398250579834 127.11995840072632 85.72462797164917 106.74673318862915 66.82170033454895 44.24940049648285 92.07481145858765 38.40447962284088 134.65546369552612 56.85718059539795 38.58385682106018 812.8385543823242 63.454997539520264 112.30493783950806 63.26368451118469 55.84796071052551 52.645909786224365 92.06069707870483 97.8639006614685 48.236289620399475 58.540838956832886 688.2558345794678 72.90359735488892 317.5270080566406 47.216978669166565 60.97131371498108 218.98398399353027 68.11522245407104 1263.886547088623 108.00340175628662 95.45515179634094 961.3959312438965 63.43737840652466 918.7359809875488 48.709532618522644 83.11864733695984 939.2485618591309 100.96505880355835 27.065306901931763 1052.688217163086 793.9155578613281 52.6282012462616 129.38696146011353 166.38774871826172 54.778409004211426 1096.7247009277344 117.82636642456055 95.28698325157166 115.3375506401062 214.1120433807373 44.00833547115326 673.3536720275879
73.25 74.05122518539429 102.90148258209229 199.85880851745605 399.56305027008057 596.2765216827393 1392.457389831543 1249.2424011230469 106.69957399368286 262.47544288635254 501.0345935821533 113.11768293380737 73.746657371521 143.8103437423706 112.28289604187012 156.54453039169312 82.95279145240784 47.75862693786621 125.76212882995605 44.79230344295502 126.35418176651001 68.9407467842102 38.975346088409424 870.7856178283691 72.32835292816162 128.1205654144287 78.53037118911743 66.73904061317444 62.394046783447266 106.98214769363403 128.73446941375732 71.65705561637878 71.42409086227417 881.9256782531738 73.11851382255554 340.5634641647339 50.75861215591431 85.68376898765564 293.42291355133057 86.61059737205505 1265.0879859924316 117.85440444946289 116.29312038421631 1058.7333679199219 76.04735493659973 979.2145729064941 57.31235146522522 103.2819390296936 1079.3331146240234 115.02096652984619 28.57285737991333 1131.9140434265137 1128.178596496582 67.82932877540588 169.03537511825562 206.44903182983398 51.61023139953613 1219.162368774414 163.38071823120117 114.72821235656738 148.55855703353882 209.4132423400879 49.81847405433655 795.7859992980957
73.75 65.47386050224304 110.88604927062988 209.34476852416992 426.72901153564453 621.5737819671631 1633.3030700683594 1231.8260192871094 97.27124571800232 250.3725528717041 497.9268550872803 109.13598537445068 76.39821767807007 116.2208080291748 89.68616724014282 119.68749761581421 88.22323083877563 47.2934752702713 115.08868932723999 45.545899868011475 145.28217315673828 59.38011407852173 41.740575432777405 913.8256072998047 73.84896278381348 104.04925346374512 101.74716711044312 66.59953594207764 82.57489800453186 115.53822755813599 130.24888038635254 78.96416187286377 89.47933316230774 993.9074516296387 77.91123390197754 350.5650281906128 52.760571241378784 94.05156970024109 290.047812461853 90.70162177085876 1311.2866401672363 132.8330159187317 141.72604084014893 1157.5018882751465 86.06457710266113 1052.0851135253906 65.4609203338623 130.80291748046875 1195.178508758545 110.67973375320435 25.823020935058594 1169.3293571472168 1328.753662109375 70.96507549285889 178.67085933685303 175.24030208587646 50.95551609992981 1386.81001663208 192.63473749160767 125.03949403762817 156.11110925674438 223.5379457473755 54.591262340545654 785.3073120117188
74.25 51.090097427368164 84.69196557998657 203.78217697143555 439.84694480895996 623.1685161590576 1945.0794219970703 1331.8875312805176 63.255125284194946 259.4874858856201 501.3102054595947 79.6414852142334 64.30049538612366 80.75191378593445 58.51753354072571 84.27649736404419 56.575459241867065 43.914058804512024 92.34263300895691 31.0465008020401 171.44187688827515 61.608392000198364 39.87728953361511 863.7052536010742 41.79575443267822 72.54756689071655 71.15246057510376 53.84049415588379 69.71490979194641 92.20401048660278 128.99619340896606 47.10586071014404 73.25119376182556 1040.470027923584 70.37663459777832 381.093168258667 43.49386394023895 75.40323734283447 263.5701656341553 61.34173274040222 1314.2385482788086 101.52899026870728 138.18374872207642 1237.9626274108887 68.9419150352478 1081.1079025268555 58.33101272583008 115.43797254562378 1232.6335906982422 77.89756655693054 24.093899130821228 1181.0657501220703 1504.1519165039062 46.602725982666016 136.70306205749512 141.14032983779907 50.099509954452515 1531.3498497009277 178.43459844589233 89.9418294429779 194.790518283844 236.9668960571289 36.29254102706909 720.6039905548096
74.75 57.08005428314209 90.80026745796204 221.9665765762329 495.61262130737305 807.7248573303223 2333.894157409668 1559.7068786621094 70.48999667167664 265.0654077529907 558.5783958435059 75.95779299736023 75.99292397499084 77.17447876930237 52.476733922958374 86.888587474823 55.031174421310425 48.27917516231537 96.9021737575531 39.593496918678284 216.73517227172852 68.43785047531128 45.30721604824066 974.2979049682617 38.12252879142761 74.32920932769775 68.29462051391602 61.9606614112854 66.43195748329163 99.73716735839844 131.0690402984619 55.4782509803772 70.97471952438354 1166.8292999267578 81.87745809555054 427.5138854980469 54.249292612075806 75.50927400588989 266.630220413208 67.74119138717651 1511.2008094787598 87.11472153663635 148.48487377166748 1476.8624305725098 80.94922304153442 1303.8484573364258 53.86518836021423 108.93800258636475 1451.7266273498535 81.13796710968018 28.98477613925934 1322.4538803100586 1688.8137817382812 54.279929399490356 117.19856262207031 149.92700815200806 61.5827202796936 1844.3927764892578 183.8139533996582 91.20100736618042 211.52794361114502 284.5439672470093 44.06234920024872 744.0484523773193
75.25 48.03249537944794 64.23222422599792 196.6627597808838 379.11341190338135 780.4679870605469 2509.0805053710938 1599.8173713684082 66.4530098438263 223.14345836639404 444.5765495300293 72.51629829406738 72.59858846664429 67.56328344345093 47.81230390071869 73.8379955291748 40.84102809429169 37.100932002067566 68.91696453094482 27.185913920402527 212.5627040863037 57.073938846588135 35.794371366500854 994.0020561218262 32.39658176898956 61.92171573638916 49.09139573574066 49.87263381481171 51.01892352104187 88.12087178230286 115.683114528656 44.02688443660736 46.82910144329071 1181.615161895752 77.98371315002441 414.3117904663086 55.563610792160034 59.50171947479248 187.5516176223755 53.288328647613525 1599.7962951660156 68.63206624984741 115.40297269821167 1561.9091987609863 67.7416741847992 1409.4809532165527 37.322014570236206 77.79375314712524 1504.1953086853027 61.98985576629639 23.797792196273804 1343.4358596801758 1730.7195663452148 42.267680168151855 91.39078855514526 133.71845483779907 67.9223358631134 1983.7932586669922 123.44090938568115 62.38866448402405 193.85149478912354 234.0104103088379 36.67568266391754 788.202953338623
75.75 42.954498529434204 52.45824456214905 180.65438270568848 309.35819149017334 749.7389316558838 2509.623908996582 1465.9616470336914 66.39582514762878 200.13184547424316 400.64568519592285 66.3864016532898 78.13161015510559 74.16235208511353 45.602086186409 63.37227821350098 39.985063672065735 42.407700419425964 45.372000336647034 28.488311171531677 229.84240055084229 44.98725235462189 34.9669486284256 1050.325870513916 38.049232959747314 56.39028549194336 51.604676246643066 49.17157590389252 50.441741943359375 90.43551683425903 105.4674506187439 51.41445994377136 52.338993549346924 1174.112319946289 78.056800365448 355.27753829956055 49.16221797466278 57.2961688041687 160.8680009841919 60.294413566589355 1445.3770637512207 74.38778281211853 100.45440196990967 1399.7260093688965 66.90821647644043 1225.031566619873 34.56864655017853 75.62182545661926 1447.5224494934082 60.68207025527954 25.923803448677063 1331.9804191589355 1615.523910522461 43.09879541397095 83.66233706474304 114.01206254959106 64.42333459854126 1906.602668762207 101.39442682266235 53.072309494018555 179.15610074996948 224.30713176727295 41.42341911792755 598.5368251800537
76.25 55.19360899925232 55.99713325500488 249.69470500946045 370.5214023590088 823.05908203125 2636.6445541381836 1411.6599082946777 74.51691627502441 165.86238145828247 542.7169799804688 65.48497080802917 93.75066757202148 95.51461935043335 47.15587794780731 84.95063185691833 41.8013334274292 52.04617381095886 52.430886030197144 41.24697148799896 257.8680992126465 45.55831253528595 35.04042625427246 1090.644931793213 41.78206920623779 61.29244565963745 53.546977043151855 55.95952272415161 58.92000198364258 104.99043464660645 114.02740478515625 62.17116713523865 57.761454582214355 1170.9500312805176 78.15757393836975 377.4993896484375 48.09427857398987 63.01576495170593 218.20034980773926 78.38780283927917 1287.8803253173828 116.78048372268677 123.9342212677002 1321.3199615478516 81.4690113067627 1132.5018882751465 45.94111442565918 83.13958048820496 1459.4637870788574 74.18111562728882 31.00845217704773 1336.546516418457 1615.1317596435547 62.33791708946228 110.26806831359863 132.9384207725525 66.07198119163513 1971.8765258789062 112.79680728912354 72.79094457626343 171.72410488128662 237.9375696182251 50.09116530418396 593.3863162994385
76.75 48.216524720191956 50.52890181541443 292.6504850387573 490.14220237731934 916.6563987731934 2706.5658569335938 1341.183090209961 74.5405375957489 150.0427484512329 572.0144748687744 64.59262371063232 70.11150121688843 82.0058286190033 46.81912958621979 77.43723392486572 40.03060460090637 42.398473620414734 45.64239680767059 32.41049349308014 292.9136276245117 38.38275671005249 34.582263231277466 1126.5509605407715 46.42462730407715 44.22088265419006 50.70827603340149 47.31350541114807 63.371819257736206 97.56695032119751 96.40125036239624 52.48563885688782 52.70149111747742 1168.045425415039 65.96719026565552 352.91430950164795 45.342817902565 56.47903084754944 230.65474033355713 84.29204821586609 1192.3491477966309 140.14087915420532 142.3331618309021 1313.26322555542 89.28961753845215 1111.4008903503418 57.161933183670044 83.6760938167572 1458.582592010498 65.92745184898376 30.795195698738098 1356.0338973999023 1737.3291015625 52.939486503601074 131.76147937774658 103.35620641708374 77.77233123779297 1981.0331344604492 127.54553556442261 80.87366223335266 136.96320056915283 274.55670833587646 40.75682759284973 584.4455718994141
77.25 52.033114433288574 53.48777174949646 343.4248685836792 584.5978736877441 1037.2200012207031 3003.2161712646484 1437.3655319213867 48.559194803237915 170.7815408706665 529.4212341308594 57.248884439468384 50.353312492370605 56.65525794029236 47.583115100860596 57.793742418289185 44.79725658893585 39.98141586780548 45.508596301078796 28.69291603565216 340.4298782348633 43.85811686515808 36.85790300369263 1204.8858642578125 47.66133725643158 39.99831974506378 59.62700843811035 45.66347301006317 63.1287157535553 97.84832000732422 80.18209338188171 47.048717737197876 53.11378836631775 1244.4186210632324 51.79129242897034 447.00822830200195 52.10071802139282 52.388179302215576 233.21716785430908 79.1252851486206 1349.061107635498 155.18075227737427 151.62994861602783 1499.6636390686035 90.94946384429932 1223.2190132141113 53.304773569107056 92.4187958240509 1597.200584411621 50.593191385269165 34.63440239429474 1497.0440864562988 1935.6428146362305 46.56173288822174 155.63255548477173 58.77944827079773 99.36764240264893 2131.7922592163086 139.4115686416626 63.96592855453491 127.67462730407715 332.5939178466797 41.41418635845184 536.9297027587891
77.75 46.22964262962341 61.23243570327759 378.4405469894409 665.8681869506836 1134.56449508667 3095.326805114746 1506.4972877502441 34.6674919128418 233.32557678222656 531.2158107757568 51.284754276275635 48.68306517601013 37.73979842662811 50.32389760017395 50.329989194869995 42.77014434337616 40.406280755996704 35.79161465167999 27.81848907470703 372.74978160858154 41.34982526302338 38.406696915626526 1243.1625366210938 32.699260115623474 37.25675046443939 58.90090465545654 44.17724311351776 49.20554161071777 116.64637327194214 50.921422243118286 40.35047888755798 53.08842658996582 1276.8577575683594 45.49202919006348 486.9239807128906 46.3028758764267 44.368723034858704 210.53838729858398 61.09046936035156 1590.1877403259277 97.67623543739319 130.21152019500732 1648.84033203125 84.95839834213257 1405.294132232666 58.160585165023804 96.50799632072449 1757.0777893066406 44.40389573574066 30.390483140945435 1595.936393737793 1992.6219940185547 33.262839913368225 169.10289525985718 40.863534808158875 128.26359272003174 2112.5659942626953 144.03820037841797 51.79269313812256 118.91335248947144 401.97367668151855 36.41033470630646 441.69721603393555
78.25 46.03639543056488 71.20703458786011 469.8470115661621 779.292631149292 1402.4654388427734 3374.852752685547 1775.3355026245117 31.32323920726776 267.59512424468994 512.5973224639893 55.51134943962097 48.53356182575226 37.415605783462524 53.59603762626648 50.13608932495117 43.428435921669006 43.83789598941803 40.78907370567322 31.220048666000366 401.88708305358887 43.39423179626465 47.09055721759796 1382.6393127441406 31.164690852165222 46.07393741607666 57.003265619277954 48.68884980678558 48.460206389427185 109.83858108520508 47.67694175243378 32.79268741607666 46.92999720573425 1415.7278060913086 51.35053992271423 546.1506843566895 46.986472606658936 46.12441062927246 200.9815216064453 66.90629124641418 2061.272430419922 85.50235033035278 129.6583652496338 2048.3169555664062 80.59930205345154 1790.616798400879 69.82837319374084 83.17511677742004 2141.8848037719727 51.376599073410034 28.31832766532898 1848.3375549316406 2356.536293029785 32.12749660015106 163.64498138427734 44.87132728099823 153.46791744232178 2418.831443786621 169.3649172782898 55.342620611190796 142.61150360107422 520.9619045257568 40.48502445220947 533.1064224243164
78.75 38.11189830303192 51.41090750694275 422.94654846191406 628.0543327331543 1376.1857986450195 3396.6854095458984 1717.1367645263672 27.689829468727112 272.1425771713257 346.97418212890625 56.84351921081543 43.79086196422577 30.146723985671997 42.00771152973175 35.90784668922424 35.99295914173126 38.74979019165039 30.81374168395996 24.04855191707611 384.58943367004395 36.138054728507996 39.264532923698425 1341.9583320617676 26.444163918495178 33.862119913101196 46.61624729633331 41.50678515434265 41.98904037475586 91.21967554092407 37.03632354736328 25.2344012260437 34.09837186336517 1399.9892234802246 55.98524808883667 519.1181659698486 38.430702686309814 44.79453265666962 131.1501979827881 64.36683535575867 2120.591354370117 88.5848879814148 104.89976406097412 2040.7136917114258 51.85536742210388 1759.9321365356445 63.061535358428955 65.4390275478363 2190.897560119629 39.82391059398651 24.808400869369507 1903.6436080932617 2414.439010620117 27.2541344165802 133.13870429992676 42.188650369644165 160.53879261016846 2452.6708602905273 120.75562477111816 49.05213415622711 164.0070915222168 531.263017654419 33.123451471328735 513.6562347412109
79.25 51.758599281311035 51.81214213371277 458.28471183776855 558.0539703369141 1348.9252090454102 3444.6388244628906 1523.0490684509277 38.354676961898804 291.80002212524414 441.6114330291748 69.48295831680298 53.47074866294861 41.062018275260925 43.36042404174805 42.34044551849365 43.79313588142395 55.48906922340393 39.880743622779846 37.94136643409729 401.83987617492676 46.03414833545685 47.53123223781586 1373.7771034240723 48.70830178260803 45.864200592041016 61.17655634880066 48.1094092130661 57.13455677032471 112.17236518859863 54.719048738479614 48.63136410713196 52.27852463722229 1287.1488571166992 84.08458828926086 435.2285385131836 52.508920431137085 55.10373115539551 125.36698579788208 86.78857684135437 1884.4938278198242 110.7481837272644 114.3872857093811 1751.490592956543 62.80490756034851 1445.058250427246 77.05285549163818 75.56455731391907 2147.2179412841797 49.83307421207428 37.627196311950684 1750.404167175293 2285.25390625 38.579392433166504 99.10211563110352 60.538554191589355 159.82117652893066 2461.463165283203 114.11757469177246 55.667924880981445 200.92122554779053 578.6318778991699 50.397199392318726 359.68544483184814
79.75 46.7812180519104 51.765185594558716 559.9749565124512 682.5546741485596 1304.4718742370605 3496.985626220703 1409.2185020446777 38.61578106880188 364.3455982208252 632.8714847564697 77.74832844734192 54.845285415649414 42.83049404621124 50.05365610122681 54.26855683326721 41.98578596115112 64.94478583335876 35.0961297750473 35.32756865024567 423.5236644744873 38.55977654457092 57.08444118499756 1422.9351043701172 61.908602714538574 41.57054126262665 66.71663522720337 45.07238268852234 63.75616788864136 119.9311375617981 51.208311319351196 49.68630373477936 68.24011206626892 1298.9745140075684 73.62110614776611 430.08174896240234 54.68442440032959 63.2013201713562 148.94036054611206 111.60191297531128 1731.233787536621 139.45876359939575 146.210515499115 1555.9249877929688 85.73335409164429 1285.5670928955078 92.36973524093628 79.69968318939209 2070.5821990966797 56.97059631347656 30.883997678756714 1774.8889923095703 2184.514045715332 30.905354022979736 71.41274809837341 51.48733854293823 171.89053297042847 2309.9721908569336 132.11817741394043 59.82409119606018 248.2335090637207 642.5521373748779 46.996134519577026 351.5697717666626
80.25 40.609583258628845 41.864779591560364 622.9316234588623 771.6853141784668 1249.6984481811523 3755.8834075927734 1383.1109046936035 34.43520665168762 397.636342048645 702.2850036621094 72.53231406211853 46.79568111896515 44.52042281627655 50.71146488189697 59.82888340950012 36.53797805309296 55.227094888687134 35.915741324424744 29.67059016227722 455.1631450653076 38.2394939661026 60.30328869819641 1447.5631713867188 54.00574207305908 39.99418616294861 56.700170040130615 42.97236204147339 56.74775242805481 110.23555994033813 47.79766798019409 32.85514414310455 66.21198058128357 1280.9005737304688 58.358460664749146 436.9370460510254 47.3591685295105 54.44763898849487 158.06502103805542 128.1766414642334 1810.6380462646484 171.35212421417236 175.1242995262146 1618.6792373657227 114.08524513244629 1360.7635498046875 91.28867983818054 71.55967354774475 2138.9490127563477 61.62302494049072 25.840047001838684 1827.6317596435547 2340.7833099365234 29.188627004623413 59.90116000175476 42.61959195137024 195.23656368255615 2329.12540435791 151.47130489349365 66.74948334693909 292.3323154449463 751.7115116119385 41.173505783081055 310.2466583251953
80.75 41.91545248031616 44.77702975273132 676.8986701965332 971.9488143920898 1351.9064903259277 4012.543487548828 1582.0886611938477 24.830594658851624 427.00185775756836 703.7037372589111 72.6192831993103 47.582897543907166 37.284716963768005 54.74775433540344 66.57355427742004 37.64622509479523 48.70799779891968 32.26514458656311 24.12804663181305 530.83815574646 42.75182783603668 68.22157502174377 1462.0760917663574 41.92700386047363 34.46941077709198 48.227834701538086 38.67943286895752 51.55806541442871 93.99714469909668 54.629528522491455 29.560449719429016 63.123297691345215 1349.6454238891602 62.83198595046997 463.4661674499512 46.244701743125916 53.699690103530884 188.95586729049683 130.05249500274658 2165.7283782958984 208.62696170806885 207.69598484039307 1951.8735885620117 144.31482553482056 1604.623794555664 92.45665669441223 85.18597483634949 2216.0282135009766 68.78201961517334 25.709566473960876 2141.3501739501953 2644.898223876953 29.5791894197464 110.38639545440674 44.05852258205414 231.47103786468506 2396.011543273926 183.94205570220947 79.71540689468384 333.16991329193115 1070.8929061889648 38.86449635028839 335.9036922454834
81.25 64.3693745136261 78.6614179611206 814.607048034668 1131.324291229248 1674.3066787719727 4098.641586303711 1791.617774963379 41.90026521682739 518.2851791381836 752.4609565734863 87.07383871078491 73.26182723045349 45.55649161338806 79.80336546897888 84.34316515922546 59.31589603424072 61.839842796325684 46.60462439060211 41.26825034618378 627.5468349456787 63.89802694320679 88.09654712677002 1616.5763854980469 51.774054765701294 46.75776660442352 68.58901977539062 59.68714356422424 73.87002110481262 114.9454116821289 72.59918451309204 37.90033757686615 77.56637334823608 1542.1268463134766 90.59576988220215 493.71604919433594 61.94862127304077 81.80258870124817 254.1548252105713 137.18007802963257 2602.004814147949 245.3807830810547 268.9599275588989 2278.105926513672 184.54086780548096 1956.2799453735352 117.11697578430176 102.85134315490723 2523.8021850585938 91.32729172706604 44.160109758377075 2430.146598815918 2829.178810119629 43.13462674617767 161.091148853302 64.10025954246521 264.9045705795288 2579.9516677856445 245.5747365951538 120.16353607177734 374.9981641769409 1028.6168098449707 61.20508313179016 331.8811893463135
81.75 75.78827142715454 82.19305872917175 808.4048271179199 1268.4749603271484 1762.6596450805664 3876.234817504883 1920.3426361083984 48.29671382904053 541.3935661315918 639.7400379180908 96.66191935539246 81.76777362823486 54.97564077377319 96.34324908256531 80.11464476585388 56.022149324417114 66.98362231254578 60.137009620666504 50.37240386009216 658.3420753479004 70.67594528198242 92.75603294372559 1626.1768341064453 48.62018525600433 48.29851984977722 80.68038821220398 67.70800352096558 76.34556889533997 116.50774478912354 77.28639245033264 40.08535444736481 73.52268099784851 1613.2146835327148 110.82344055175781 481.7893981933594 64.63086605072021 92.336106300354 254.2105197906494 130.94422817230225 2910.171890258789 271.69957160949707 290.28477668762207 2563.214683532715 219.55335140228271 2159.562110900879 107.80904293060303 99.18029308319092 2718.6052322387695 94.92077827453613 53.001683950424194 2578.1646728515625 2906.695556640625 40.775156021118164 204.19204235076904 71.07918858528137 276.70438289642334 2729.9646377563477 206.67531490325928 128.71617078781128 408.79015922546387 1046.8256950378418 60.515618324279785 364.9794101715088
82.25 89.1385018825531 84.52354073524475 798.495626449585 895.1685905456543 1469.9783325195312 4011.7679595947266 1737.177848815918 50.71236491203308 556.1731338500977 632.2466850280762 105.83376884460449 93.82708668708801 66.31333827972412 105.41590452194214 70.52932977676392 50.88295936584473 70.36678194999695 62.3746395111084 58.52884650230408 687.0778560638428 70.4524278640747 87.48858571052551 1621.077537536621 43.23725998401642 48.23758900165558 97.1620261669159 70.08240818977356 76.48618221282959 123.26371669769287 77.13177800178528 51.33005976676941 73.8951563835144 1505.8796882629395 116.14968776702881 439.76120948791504 63.99067044258118 100.86402893066406 257.32898712158203 107.30222463607788 2850.075149536133 265.2250051498413 258.2646131515503 2331.9021224975586 239.36891555786133 1971.7514038085938 104.5027494430542 114.50068950653076 2694.297218322754 92.97999143600464 63.334423303604126 2589.931869506836 2836.4280700683594 39.864349365234375 247.53060340881348 75.98638534545898 280.27729988098145 2728.374671936035 159.97450351715088 130.0448775291443 411.25497817993164 855.8969497680664 54.73983287811279 286.14487648010254
82.75 103.48572731018066 83.01674723625183 876.1734008789062 781.4319610595703 1521.0941314697266 3954.848861694336 1525.5393981933594 56.9861114025116 594.5972442626953 759.4951152801514 121.48377895355225 102.89510488510132 83.37583541870117 102.22772359848022 64.78768587112427 56.71721696853638 75.34520626068115 71.4798092842102 55.82899451255798 674.628496170044 72.60286211967468 85.09625792503357 1629.3560028076172 59.19235348701477 60.08477807044983 115.69342613220215 74.74677562713623 81.63013458251953 139.33416604995728 85.95028519630432 68.96533966064453 84.0638279914856 1395.3038215637207 113.86066675186157 369.60856914520264 74.11165833473206 103.35180759429932 268.11604499816895 90.05899429321289 2743.197250366211 245.2585220336914 242.48433113098145 2101.862335205078 234.96625423431396 1729.4342041015625 110.21898984909058 124.41625595092773 2584.263229370117 87.34978437423706 61.52266263961792 2445.3962326049805 2651.2203216552734 46.18622958660126 283.7529420852661 83.26617479324341 284.2653751373291 2705.5654525756836 131.9993495941162 120.84972858428955 399.34468269348145 724.129056930542 64.54907655715942 208.83755683898926
83.25 111.32452487945557 76.31221413612366 955.3022384643555 839.3365859985352 1494.571304321289 4155.120468139648 1419.9938774108887 57.817912101745605 639.2349243164062 917.0689582824707 135.66429615020752 95.11632919311523 90.10365605354309 94.27316188812256 67.7743673324585 59.982240200042725 70.80613970756531 84.7729504108429 44.246089458465576 663.7021541595459 74.15958642959595 82.59342908859253 1665.9610748291016 71.88782095909119 64.21195864677429 121.0881233215332 69.37832236289978 85.07015109062195 125.87941884994507 94.62730884552002 70.23680806159973 80.01761436462402 1375.9791374206543 101.95236206054688 311.0454797744751 81.00506663322449 95.14568448066711 256.343936920166 81.1291754245758 2494.847869873047 214.43803310394287 211.35354042053223 1811.8589401245117 199.7441530227661 1569.257926940918 104.5492172241211 111.14519834518433 2494.350814819336 71.58877849578857 39.809879660606384 2142.135238647461 2468.682098388672 45.727741718292236 295.1338291168213 64.95335698127747 288.0375623703003 2398.19278717041 117.23253726959229 119.39408779144287 341.4879560470581 661.4646911621094 67.06516742706299 202.60319709777832
83.75 126.34919881820679 76.19211673736572 1027.774715423584 852.2252082824707 1470.9528923034668 4343.01643371582 1494.9297904968262 65.30401706695557 683.0459594726562 953.559398651123 154.87589836120605 87.75156140327454 100.31476020812988 108.5963487625122 87.43727803230286 64.12381529808044 86.02729439735413 107.3731541633606 57.85531401634216 753.2076358795166 89.9799644947052 87.09816336631775 1606.704330444336 96.67488932609558 80.47924637794495 118.2308554649353 82.18204975128174 84.51418280601501 119.54795122146606 106.74972534179688 75.2088725566864 79.81988191604614 1382.8190803527832 100.2365231513977 297.73902893066406 94.99504566192627 82.3040783405304 252.54266262054443 99.5259702205658 2560.1314544677734 205.82551956176758 203.33518981933594 1846.0817337036133 168.8157558441162 1611.9714736938477 102.84819602966309 123.6266016960144 2588.75732421875 75.89701414108276 50.27235150337219 2216.85733795166 2568.6431884765625 64.75293040275574 324.83294010162354 65.22420048713684 303.3836364746094 2335.885238647461 128.18360328674316 135.91370582580566 280.5908441543579 702.2348880767822 75.20111203193665 197.11480140686035
84.25 143.8567876815796 76.6910970211029 1071.0761070251465 797.3816394805908 1327.4288177490234 4489.607238769531 1491.0781860351562 92.37130284309387 721.0978031158447 957.447624206543 161.64056062698364 91.47395491600037 112.09020614624023 132.17840194702148 105.74536323547363 81.76426291465759 119.4076418876648 116.10357761383057 74.35484528541565 879.4224739074707 105.10941743850708 104.83511686325073 1500.6735801696777 121.65344953536987 103.65126132965088 106.61073923110962 104.54987287521362 85.85646152496338 128.75778675079346 124.15691614151001 89.37968015670776 95.0044572353363 1319.9329376220703 111.77397966384888 308.540940284729 111.63997650146484 95.2548623085022 259.1691255569458 125.17619132995605 2160.9071731567383 199.34786558151245 203.40349674224854 1616.1693572998047 153.73274087905884 1511.2943649291992 119.8218584060669 156.1631202697754 2138.7001037597656 85.50310134887695 74.78680610656738 2060.628318786621 2443.693161010742 91.799396276474 376.30763053894043 93.29671263694763 316.1259412765503 2031.0382843017578 161.75161600112915 164.80541229248047 201.89146995544434 776.4928817749023 85.88013052940369 191.14495515823364
84.75 209.70056056976318 88.2941722869873 1171.305274963379 873.5705375671387 1477.8377532958984 4345.168685913086 1504.8198699951172 120.9189772605896 884.5702171325684 977.1758079528809 172.049880027771 126.16949081420898 133.39190483093262 179.16373014450073 148.20268154144287 100.7319450378418 165.8800482749939 132.26211071014404 81.20585083961487 974.022388458252 159.67979431152344 144.590961933136 1531.819248199463 162.0287299156189 141.41587018966675 133.5927963256836 143.45725774765015 98.93391132354736 187.7963662147522 171.88795804977417 121.13490104675293 139.24496173858643 1380.5085182189941 158.1386685371399 375.12872219085693 172.9665994644165 131.2276840209961 332.35816955566406 180.65608739852905 2115.414619445801 266.9089078903198 291.5356159210205 1598.2569694519043 185.9291911125183 1510.3680610656738 156.26815557479858 221.63972854614258 1968.686866760254 134.10943746566772 107.15998411178589 2081.2477111816406 2333.401679992676 122.04535007476807 430.64422607421875 145.45483589172363 350.15711784362793 1861.8907928466797 221.91190719604492 227.7085304260254 249.19891357421875 829.2302131652832 101.92198753356934 219.86734867095947
85.25 203.55052947998047 70.92347741127014 1138.8742446899414 971.6280937194824 1528.1805038452148 3894.687271118164 1496.938133239746 90.5098021030426 868.3956146240234 958.0066680908203 159.38094854354858 119.8570966720581 127.68101692199707 202.20046043395996 151.60369873046875 66.49831533432007 192.42385625839233 97.61341214179993 61.05188727378845 1152.009391784668 143.35780143737793 151.4491319656372 1487.961483001709 154.33883666992188 104.74796295166016 110.76211929321289 109.38637256622314 79.65437173843384 169.43085193634033 137.00803518295288 120.3636884689331 155.8777093887329 1387.2950553894043 144.7599172592163 393.3820962905884 147.56165742874146 114.83252048492432 339.12816047668457 198.46524000167847 2333.7766647338867 274.9636173248291 346.15724086761475 1670.8370208740234 176.21690034866333 1606.0230255126953 144.6783423423767 240.90726375579834 2010.6033325195312 118.40283870697021 106.30851984024048 2254.823684692383 2110.7921600341797 85.16414165496826 468.9304828643799 119.09283399581909 368.8643217086792 1995.5690383911133 237.9044771194458 244.3140983581543 210.0743293762207 911.8894577026367 74.3709921836853 206.38508796691895
85.75 192.6402449607849 74.48130249977112 1171.7625617980957 985.9555244445801 1822.6591110229492 4222.675704956055 1665.169906616211 67.93243885040283 884.6954345703125 975.1599311828613 137.24265098571777 113.25725317001343 115.3185486793518 230.05220890045166 133.16328525543213 50.005513429641724 217.28274822235107 91.25920534133911 61.482566595077515 996.506404876709 125.81913471221924 142.34627485275269 1611.1991882324219 122.3061203956604 80.23034930229187 97.8284239768982 79.16199564933777 75.75706839561462 163.99577856063843 122.30809926986694 117.71173477172852 168.37546825408936 1518.9305305480957 141.6686773300171 376.1651277542114 115.95860719680786 89.04545307159424 369.50972080230713 213.7117862701416 3011.664581298828 236.27476692199707 245.08473873138428 2086.310577392578 135.99612712860107 1917.1825408935547 126.63624286651611 262.14096546173096 2322.6478576660156 99.14016723632812 116.44237041473389 2682.508659362793 2433.9385986328125 59.24991965293884 501.223087310791 95.73556184768677 380.38737773895264 2570.451545715332 243.56844425201416 267.47891902923584 155.84629774093628 983.1850051879883 66.055428981781 183.995258808136
86.25 174.67650175094604 96.13537192344666 1203.1268119812012 970.3000068664551 1926.3412475585938 4304.323577880859 1616.7900085449219 44.880738854408264 941.1384582519531 1082.2980880737305 132.6256513595581 128.4852385520935 88.9510452747345 251.13067626953125 111.64916753768921 48.32671880722046 249.09262657165527 82.5059175491333 75.89225172996521 856.9414138793945 112.27288246154785 146.7721700668335 1769.3780899047852 103.77730131149292 69.48423385620117 108.2068920135498 64.67077136039734 94.51244473457336 174.75337982177734 124.02324676513672 107.26683139801025 174.24743175506592 1586.9415283203125 156.98304176330566 352.3724555969238 108.14619064331055 93.25228333473206 386.4351749420166 235.6837034225464 2849.957847595215 204.3903112411499 165.82130193710327 2037.918472290039 90.39490222930908 1844.015884399414 113.52571249008179 264.45508003234863 2249.1933822631836 88.60580921173096 149.02437925338745 2505.607795715332 2346.8297958374023 61.14840507507324 530.646800994873 78.64065766334534 390.775203704834 2486.043167114258 233.0902099609375 296.29483222961426 120.7703709602356 1024.1228103637695 63.45873475074768 162.54782676696777
86.75 160.5046510696411 116.81385040283203 1228.9055824279785 955.9684753417969 1843.086814880371 4573.793411254883 1630.1450729370117 46.158769726753235 992.4213409423828 1194.382667541504 145.2915906906128 147.5104808807373 67.86710023880005 256.0889959335327 108.59743356704712 58.3806037902832 276.7948865890503 70.65147757530212 96.7867910861969 984.9472999572754 106.07144832611084 159.25403833389282 1893.0286407470703 104.995858669281 67.30857491493225 127.90048122406006 60.30505895614624 112.74851560592651 189.53139781951904 129.72267866134644 96.36958241462708 181.9806694984436 1594.3806648254395 191.38435125350952 331.4507722854614 109.886634349823 95.1029121875763 349.5849847793579 246.50094509124756 2814.7634506225586 180.7081699371338 95.74437141418457 1851.0656356811523 61.88617944717407 1785.3578567504883 104.05029058456421 259.85329151153564 2459.2422485351562 81.3708245754242 187.94662952423096 2246.750068664551 2312.5574111938477 71.35387063026428 513.5432720184326 67.58796572685242 400.89240074157715 2141.695022583008 217.36040115356445 329.7941207885742 153.37096452713013 1112.815761566162 73.94278049468994 148.39493036270142
87.25 164.344322681427 139.48779106140137 1309.6296310424805 945.8294868469238 1727.646255493164 4747.757339477539 1676.5541076660156 63.38178515434265 980.6194305419922 1306.1698913574219 170.2423095703125 180.3779125213623 70.78301906585693 255.40087223052979 140.19012451171875 86.3084614276886 321.42109870910645 56.491196155548096 120.6483006477356 1189.2754554748535 112.96074390411377 179.09388542175293 1803.9148330688477 109.5612645149231 68.13335418701172 159.27103757858276 64.33165669441223 134.90480184555054 221.4533567428589 144.73809003829956 95.92549800872803 191.0884141921997 1630.1586151123047 220.56050300598145 363.57786655426025 107.08158016204834 111.47944927215576 320.09592056274414 263.20550441741943 2570.6146240234375 192.67187118530273 111.85225248336792 1728.0448913574219 69.03409957885742 1727.2235870361328 118.81357431411743 264.87109661102295 2372.726249694824 79.94653582572937 223.28884601593018 2268.1324005126953 2329.1704177856445 85.94855070114136 531.072998046875 70.80027461051941 421.461820602417 1985.926628112793 200.86488723754883 367.52848625183105 228.03218364715576 1330.9614181518555 94.60998177528381 151.10962390899658
87.75 192.83111095428467 169.25960779190063 1351.1441230773926 1012.6851081848145 1558.377456665039 4851.414108276367 1702.1656036376953 108.39732885360718 1070.8240509033203 1293.5827255249023 203.1639575958252 220.71270942687988 101.88745260238647 269.24407482147217 171.3133454322815 125.51167011260986 353.85849475860596 80.99800944328308 147.49114513397217 988.6660575866699 140.48587083816528 197.98455238342285 1758.428955078125 136.1437201499939 96.7092752456665 186.60192489624023 110.73035001754761 155.6429624557495 271.45864963531494 169.88537311553955 118.8821792602539 189.73498344421387 1651.0568618774414 268.47617626190186 395.9686279296875 127.61539220809937 130.01173734664917 356.68785572052 277.8972387313843 2254.2041778564453 213.86075019836426 168.7960982322693 1620.1179504394531 108.10006856918335 1699.4604110717773 134.66174602508545 282.65764713287354 2019.5280075073242 107.89679288864136 265.05277156829834 2192.8232192993164 2211.9693756103516 120.41025161743164 582.6715469360352 110.07863283157349 438.00721168518066 1894.899559020996 194.65715885162354 410.1264476776123 303.91085147857666 1593.472671508789 126.68370008468628 167.90616512298584
88.25 260.68949699401855 205.674147605896 1376.5228271484375 1127.975082397461 1696.5608596801758 4359.4207763671875 1642.9807662963867 159.42189693450928 1239.22758102417 1286.56005859375 242.67394542694092 264.65773582458496 154.24418449401855 295.67437171936035 211.3138198852539 157.5405478477478 401.224946975708 146.39161825180054 191.0207986831665 1240.2398109436035 189.05882835388184 224.28851127624512 1728.8450241088867 171.44055366516113 192.33747720718384 216.12670421600342 176.45175457000732 180.30370473861694 336.1811637878418 216.05205535888672 160.2417230606079 200.56214332580566 1643.1999206542969 328.3884048461914 462.2056484222412 182.64614343643188 164.84856605529785 432.5310230255127 300.472354888916 2211.5102767944336 276.89802646636963 371.8083620071411 1599.2050170898438 159.46239233016968 1658.6566925048828 188.6171817779541 322.03948497772217 1824.4659423828125 154.51912879943848 312.37380504608154 2150.0633239746094 2089.908981323242 168.03518533706665 662.202787399292 164.2964482307434 468.4417724609375 1737.2726440429688 230.87801933288574 456.9554805755615 333.17553997039795 1892.254638671875 168.93558502197266 205.98375797271729
88.75 262.50033378601074 222.2904920578003 1316.502857208252 1131.3942909240723 1568.0606842041016 4252.183532714844 1703.5150527954102 184.41424369812012 1244.4942474365234 1270.3717231750488 280.59380054473877 282.6974630355835 187.7743124961853 318.3927536010742 218.7950611114502 171.05836868286133 412.16421127319336 190.55873155593872 205.36110401153564 1362.6599311828613 194.40609216690063 235.08048057556152 1772.5835800170898 183.05881023406982 237.73751258850098 230.49569129943848 210.54155826568604 195.3843355178833 357.3711395263672 221.62928581237793 191.1349654197693 207.8256368637085 1651.4110565185547 350.28460025787354 520.1064586639404 201.93047523498535 199.85764026641846 549.2208957672119 289.73240852355957 2439.620780944824 296.3923454284668 408.7719440460205 1505.6224822998047 192.181134223938 1725.0411987304688 216.4271116256714 332.6329469680786 1775.5905151367188 170.3255295753479 335.0429058074951 2328.6069869995117 2027.3237228393555 195.41348218917847 719.7203159332275 179.31660413742065 476.6332149505615 1781.289291381836 245.98994255065918 472.1770763397217 326.00953578948975 2415.1622772216797 182.62083530426025 232.98547267913818
89.25 302.80282497406006 250.52242279052734 1300.1389503479004 1207.4392318725586 1528.3965110778809 4118.459320068359 1690.1212692260742 225.6784200668335 1270.680046081543 1231.0222625732422 325.1572847366333 315.1935338973999 240.78500270843506 351.0246753692627 253.86691093444824 199.2923140525818 444.6777820587158 242.48449802398682 238.00644874572754 1226.2449264526367 225.17976760864258 252.39455699920654 1814.614486694336 221.34294509887695 343.12283992767334 255.48737049102783 285.41481494903564 230.80902099609375 393.67425441741943 253.43329906463623 218.07897090911865 245.10831832885742 1676.0740280151367 375.4406213760376 580.7519435882568 253.23729515075684 278.76179218292236 1071.4149475097656 313.1040096282959 2195.982551574707 342.42167472839355 404.0320873260498 1556.9036483764648 235.7332944869995 1686.1648559570312 253.70192527770996 367.22846031188965 1712.3908996582031 204.2790412902832 367.26982593536377 2165.897750854492 1982.308006286621 226.8547534942627 815.6085014343262 230.79004287719727 524.2800712585449 1710.5911254882812 300.04544258117676 493.9146041870117 343.4993267059326 2407.9870223999023 214.49658870697021 286.000657081604
89.75 326.8424987792969 276.11687183380127 1358.4097862243652 1190.5728340148926 1647.041130065918 4553.181457519531 1733.7665557861328 262.16092109680176 1302.1913528442383 1265.704345703125 350.14445781707764 325.116229057312 273.0029821395874 370.83165645599365 292.8845167160034 232.18345642089844 457.2845458984375 338.6929512023926 268.8560485839844 1735.9634399414062 237.49334812164307 268.4295415878296 2031.2522888183594 279.2596101760864 494.3592071533203 277.53283977508545 345.5057382583618 287.53740787506104 414.5522117614746 284.5450162887573 253.91359329223633 267.5859212875366 1746.4241027832031 423.8901615142822 508.3066463470459 311.27119064331055 422.4949359893799 1975.2103805541992 326.56712532043457 1861.197853088379 350.71020126342773 320.1714038848877 1582.3559761047363 277.93474197387695 1732.1235656738281 275.60267448425293 390.8029317855835 1772.1899032592773 250.3781795501709 409.62839126586914 1966.9622421264648 1993.6893463134766 257.3954105377197 838.2044792175293 296.56989574432373 522.1676826477051 1756.1504364013672 420.66197395324707 511.57612800598145 395.8181142807007 2498.911666870117 242.3234224319458 315.4970645904541

==> fig/speech.dat <==
pitch voC4.8-16 voC4.8-64 voN4-4 voN8-8 spC4.8-16 spN4-4 spN8-8 siC4.8-16 siN4-4 siN8-8 voC6.8-64 voC6.12-64 voC8.12-64 voC8.14-64 voC8.16-64 voC3.8-64 voC3.6-64 voC4.4-16 siC4.8-64 spC4.8-64 voC4.8-16-f0.2 voC4.8-64-f0.2 sp.8-16-f0.2 si.8-16-f0.2 voC3.8-16 voC3.8-64-2nd voC3.8-16-f0.2 voC3.8-64-f0.2 voC3.8-16-f0.0 voC4.8-16-2nd siC4.8-16-2nd voC4.8-64-2nd spC4.8-16-2nd voC4.8-16-f0.0 voC4.8-64-f0.0 voC4.8-16-f0.3 voC4.8-64-f0.3 voH4.8-64 siH4.8-16 spH4.8-16 voH4.8-16 voH4.8-64-f0.3 spH4.8-64 siH4.8-64 spH4.8-64-f0.3 siH4.8-64-f0.3 voH3.8-16 spH3.8-16 siH3.8-16 siN1-1 spC3.8-16 spN3-3 siC3.8-16 siN3-3 voC3.8-16-f0.3 voC3.8-64-f0.3 spH3.8-64 voH3.8-64 siH3.8-64 voN3-3 spC3.8-64 siC3.8-64 voC3.8-64-f0.0
30.25 1388.3028984069824 560.0717067718506 703.2023906707764 888.5319709777832 1318.63431930542 898.1310844421387 1316.0635948181152 755.8435916900635 800.2490997314453 950.2789497375488 558.5787773132324 945.2939033508301 577.3711681365967 739.7459983825684 899.5540618896484 570.5013275146484 757.2166442871094 695.0376987457275 751.4774799346924 792.9111003875732 1345.7059860229492 606.8846702575684 1300.0073432922363 725.8140563964844 1101.7155647277832 708.2709312438965 739.5552158355713 592.957878112793 771.3980197906494 1035.2063179016113 725.7732391357422 684.1981887817383 1155.95703125 974.3125915527344 572.5930690765381 643.6852931976318 759.6714019775391 801.9794464111328 753.2400608062744 907.9862594604492 884.184741973877 790.4343128204346 1078.2639503479004 787.0150566101074 956.6506385803223 756.5018653869629 928.4259796142578 976.4044761657715 744.1406726837158 545.7000255584717 1516.4341926574707 874.4061470031738 784.9762916564941 1077.2156715393066 806.0636520385742 505.5964946746826 882.1737289428711 765.1366233825684 793.3938503265381 804.2026519775391 748.0642318725586 768.3982372283936 637.79296875
30.75 1361.7718696594238 526.4981746673584 670.5745220184326 895.4242706298828 1254.1686058044434 843.4720039367676 1319.344139099121 701.2574195861816 751.3730525970459 839.2609596252441 525.9941577911377 833.786678314209 546.1394786834717 693.140459060669 819.7749137878418 517.4255847930908 689.7672176361084 642.3959255218506 703.5303592681885 742.8361892700195 1331.123161315918 584.5889568328857 1236.2074851989746 678.0908107757568 1045.0634956359863 650.6919384002686 723.3022212982178 558.3691120147705 757.7213764190674 974.4082450866699 678.4128665924072 621.3735580444336 1138.2357597351074 929.0745735168457 522.0380306243896 670.1169967651367 693.4608459472656 744.5755481719971 705.4275035858154 856.8120956420898 831.5683364868164 786.7443561553955 1068.4853553771973 743.7164306640625 914.5014762878418 708.2981586456299 898.8862991333008 923.1903076171875 694.4600582122803 526.7487525939941 1441.4112091064453 801.6847610473633 737.7739429473877 998.0201721191406 770.1528549194336 482.4240207672119 848.408031463623 734.4611167907715 742.8506851196289 759.9033355712891 701.1025905609131 723.1121063232422 604.8022747039795
31.25 1335.1834297180176 497.73693084716797 613.145637512207 881.0259819030762 1186.6780281066895 783.7515830993652 1324.7990608215332 649.3480682373047 700.3618717193604 793.4822082519531 474.37596321105957 729.5068740844727 481.45341873168945 650.2110481262207 736.7322444915771 468.7924861907959 614.0102863311768 574.458122253418 655.2054405212402 686.4729404449463 1318.8488960266113 544.4654941558838 1164.4647598266602 629.7060012817383 991.313362121582 560.1504802703857 702.3324489593506 485.4332447052002 739.8189544677734 945.4495429992676 628.6472797393799 556.0803413391113 1132.187271118164 899.2644309997559 475.8432865142822 682.2227001190186 620.1730251312256 698.6284732818604 658.2805156707764 806.5837860107422 821.6796875 733.8542461395264 940.2100563049316 698.1925010681152 851.8898963928223 660.3187084197998 889.7885322570801 921.1247444152832 644.1558837890625 514.0909194946289 1429.8341751098633 761.7159366607666 687.3382568359375 934.0173721313477 718.3865547180176 451.116418838501 797.0976829528809 677.4038314819336 691.7697906494141 731.5815925598145 630.8881282806396 675.5855083465576 533.6669921875
31.75 1276.559829711914 467.4595832824707 565.1360511779785 865.1176452636719 1101.3622283935547 720.7282543182373 1385.3760719299316 603.5799503326416 654.5843601226807 724.5862007141113 427.2151470184326 652.3937225341797 448.69513511657715 605.4499626159668 646.888017654419 439.8541450500488 508.90159606933594 512.8573417663574 610.2362632751465 639.4014358520508 1236.0241889953613 509.92016792297363 1106.0359954833984 583.9230060577393 960.9293937683105 489.5981788635254 678.6634922027588 431.2901496887207 714.6294593811035 896.1117744445801 581.8076133728027 504.0513038635254 1102.430248260498 875.632381439209 432.8207015991211 673.6222743988037 571.9957828521729 639.7505283355713 613.7909889221191 778.1484127044678 782.752275466919 697.9666709899902 877.3324012756348 654.1428565979004 836.9612693786621 612.8100395202637 867.3270225524902 916.4847373962402 597.571611404419 494.3378448486328 1440.5518531799316 732.8502178192139 640.2942180633545 901.3330459594727 665.5283451080322 430.0558567047119 737.4037265777588 626.9145965576172 645.8400249481201 723.7621307373047 576.4530658721924 636.2022876739502 495.3676223754883
32.25 1168.2278633117676 430.70831298828125 510.90874671936035 957.2526931762695 1040.5143737792969 683.2300186157227 1409.7517013549805 549.5673656463623 606.1502456665039 656.1968803405762 376.24433040618896 545.1853275299072 411.3020896911621 555.171012878418 558.9026927947998 391.256046295166 457.5284481048584 438.29803466796875 561.6762161254883 568.3529853820801 1135.6012344360352 453.51853370666504 1037.7656936645508 535.3947639465332 890.0840759277344 432.5159549713135 675.8960247039795 388.95745277404785 683.4414005279541 857.7091217041016 532.1728229522705 452.032470703125 1056.9372177124023 841.0629272460938 398.61719608306885 663.9258861541748 517.8259372711182 598.1903076171875 564.0007019042969 727.7339935302734 719.0756320953369 625.5922794342041 757.8055381774902 606.7807674407959 763.7725353240967 562.773609161377 814.6110534667969 811.098575592041 548.2439041137695 459.87658500671387 1387.301254272461 651.2804508209229 588.478422164917 831.0488700866699 620.116138458252 402.3200035095215 679.1400909423828 563.9732360839844 595.7908153533936 659.6985340118408 523.1008529663086 590.300178527832 443.95551681518555
32.75 1114.5896911621094 395.2960014343262 459.0510845184326 1001.9791603088379 1013.9604568481445 613.5368347167969 1423.2245445251465 498.6460208892822 557.4163436889648 582.9228401184082 335.544490814209 500.2715587615967 366.9452667236328 492.02466011047363 471.79064750671387 345.49057483673096 380.21886348724365 405.9332847595215 514.1149520874023 511.38339042663574 1097.0067024230957 404.1856288909912 963.4328842163086 488.69524002075195 821.9545364379883 374.654746055603 631.2594890594482 356.65836334228516 647.0770359039307 832.5833320617676 485.77938079833984 399.19819831848145 983.8465690612793 815.3496742248535 367.27802753448486 621.1399078369141 465.32912254333496 531.4544677734375 517.1992301940918 690.2462959289551 708.568811416626 582.5624465942383 638.9203071594238 563.4052753448486 765.7978057861328 514.5705223083496 801.186466217041 760.4796886444092 500.9106159210205 437.59241104125977 1332.1938514709473 589.6252632141113 539.1695022583008 796.4349746704102 543.4945106506348 369.02501583099365 632.9270839691162 508.9284420013428 545.0618743896484 634.4553470611572 471.1655616760254 546.6769218444824 402.2254467010498
33.25 1006.9323539733887 361.4035367965698 413.67483139038086 797.9847431182861 966.6204452514648 563.6538028717041 1394.0376281738281 451.5122890472412 508.86664390563965 535.7290744781494 307.9193353652954 442.3846244812012 342.7850008010864 448.74234199523926 403.12366485595703 313.92672061920166 356.85622692108154 369.62828636169434 469.7542667388916 454.8313617706299 1008.8335037231445 361.6235017776489 896.611499786377 443.7645435333252 782.2079181671143 336.4859342575073 618.6327934265137 343.3884382247925 596.2669849395752 800.8181571960449 440.43664932250977 363.2100582122803 944.3236351013184 774.5934009552002 352.45940685272217 578.9042472839355 413.977575302124 482.8307628631592 473.62537384033203 644.7653770446777 680.6725978851318 529.120922088623 577.8210163116455 524.793815612793 703.380298614502 467.1780586242676 754.3496131896973 710.888147354126 454.11524772644043 404.74133491516113 1268.0742263793945 550.3280639648438 490.79318046569824 688.3571147918701 499.2447853088379 340.27860164642334 577.2832870483398 459.561824798584 503.64856719970703 602.1961688995361 416.1647319793701 505.0820827484131 360.7954502105713
33.75 938.2972717285156 333.087158203125 370.0965404510498 526.4549732208252 920.9701538085938 514.5371437072754 1365.348720550537 403.9301872253418 464.70580101013184 478.5984992980957 281.93278312683105 390.8521890640259 314.894962310791 398.7112760543823 359.46033000946045 288.3517026901245 327.5604724884033 342.2508716583252 424.5196342468262 409.6928596496582 932.3677062988281 331.1543941497803 845.4782485961914 398.33593368530273 744.1763401031494 301.15652084350586 603.7018775939941 332.99272060394287 564.2302989959717 751.0547637939453 393.61555576324463 330.6722402572632 904.2580604553223 723.6493587493896 335.27214527130127 563.4621143341064 370.68188190460205 440.3449535369873 426.9956111907959 608.9556694030762 609.6356391906738 487.97755241394043 516.8174266815186 486.8992805480957 626.24192237854 418.3624744415283 695.6992149353027 624.5083332061768 408.1301689147949 368.02265644073486 1211.1892700195312 480.30552864074707 443.159818649292 637.1399402618408 452.57439613342285 309.4280958175659 526.1459350585938 419.40903663635254 460.4787826538086 565.7387733459473 364.67270851135254 465.0754451751709 330.021071434021
34.25 840.7098770141602 291.88969135284424 332.75654315948486 412.5946044921875 861.6570472717285 463.8843536376953 1211.2078666687012 357.1284770965576 422.8672504425049 425.3811836242676 269.9997901916504 349.0226745605469 287.0497703552246 349.53017234802246 316.32063388824463 269.4934368133545 303.21056842803955 310.77072620391846 380.82292079925537 355.4126739501953 843.1175231933594 298.9130735397339 775.3580570220947 354.62608337402344 702.7651786804199 277.2240877151489 583.4729671478271 301.23767852783203 516.7012214660645 725.2810478210449 348.08506965637207 293.7918186187744 842.3393249511719 669.6130752563477 307.8434228897095 532.7740669250488 325.7841110229492 386.1841678619385 383.57110023498535 564.920711517334 557.7463150024414 428.8513660430908 446.01712226867676 448.80943298339844 553.6930084228516 371.1228847503662 649.9906063079834 546.0395336151123 361.6291284561157 340.83142280578613 1151.0889053344727 426.95369720458984 392.67256259918213 516.5990352630615 394.91751194000244 278.06692123413086 475.0938415527344 362.1518611907959 422.11523056030273 474.2644786834717 322.9604244232178 423.83694648742676 300.688099861145
34.75 784.2450141906738 257.7171564102173 293.08388233184814 377.5468349456787 812.9477500915527 406.73789978027344 1148.7622261047363 312.09557056427 376.1134147644043 379.7192096710205 250.92978477478027 294.89922523498535 251.48038864135742 309.3475103378296 267.9064989089966 246.68610095977783 275.627064704895 271.5177536010742 340.878963470459 308.92741680145264 811.6941452026367 267.75379180908203 757.309627532959 312.3910188674927 671.2091445922852 251.65936946868896 576.1763572692871 273.50213527679443 495.24683952331543 716.3915634155273 303.65118980407715 263.4930372238159 806.6695213317871 642.0749187469482 279.37493324279785 529.0627479553223 294.74406242370605 329.48408126831055 341.6508674621582 521.8162059783936 502.440881729126 380.9368133544922 391.04487895965576 410.75568199157715 451.03678703308105 322.8574514389038 593.6078548431396 494.6164131164551 319.57716941833496 312.08317279815674 1139.421558380127 384.27863121032715 346.75583839416504 454.9543857574463 364.72387313842773 244.78216171264648 415.0817394256592 321.05793952941895 380.657434463501 476.00321769714355 279.65707778930664 384.4106197357178 260.8473777770996
35.25 708.1203460693359 224.23546314239502 250.80053806304932 382.67390727996826 750.0942707061768 331.15575313568115 1079.7175407409668 268.02501678466797 337.2668504714966 332.55510330200195 219.27332878112793 245.5045223236084 221.72224521636963 260.49351692199707 234.8532199859619 216.59462451934814 243.02351474761963 232.41641521453857 299.1243839263916 265.8381700515747 740.2481555938721 228.23486328125 689.0318870544434 274.2992877960205 627.7479648590088 220.09623050689697 538.2800579071045 231.95974826812744 430.0467014312744 679.2176246643066 261.5544319152832 221.29333019256592 701.8804550170898 596.94504737854 245.02499103546143 495.06239891052246 253.9839744567871 272.05286026000977 297.05586433410645 498.53715896606445 427.45699882507324 306.96771144866943 334.95373725891113 371.64409160614014 371.20349407196045 276.53400897979736 504.0855884552002 444.66190338134766 273.163104057312 284.32931900024414 1040.1345252990723 339.71476554870605 298.93956184387207 396.0310697555542 309.9752426147461 208.33735466003418 357.7657699584961 276.2190580368042 338.3979558944702 435.8933925628662 242.22464561462402 343.465256690979 227.5578260421753
35.75 614.8276329040527 182.40540027618408 210.23099422454834 505.26909828186035 661.5785121917725 257.19306468963623 844.0691947937012 222.30327129364014 292.39728450775146 269.4746732711792 182.47549533843994 202.24509239196777 182.05018043518066 200.9596347808838 191.74346923828125 174.51181411743164 196.20157480239868 186.76745891571045 256.25741481781006 211.9856357574463 679.7938346862793 184.95919704437256 654.5889377593994 231.86912536621094 580.2140712738037 177.8432846069336 448.3050346374512 187.56240606307983 308.7547779083252 642.2245502471924 219.6985960006714 185.74663400650024 584.545087814331 526.1865615844727 210.50348281860352 452.84857749938965 200.8100986480713 218.219256401062 253.84294986724854 442.18859672546387 329.49090003967285 233.77559185028076 267.4802303314209 331.2763452529907 296.1726188659668 229.1952133178711 398.87006282806396 360.4111671447754 229.41062450408936 257.0619583129883 909.1496467590332 259.62183475494385 248.7489938735962 299.42665100097656 250.53374767303467 162.83175945281982 301.9885778427124 232.82816410064697 293.8824653625488 356.9491386413574 196.78850173950195 304.42793369293213 185.04053354263306
36.25 532.1525573730469 144.60902214050293 178.24912071228027 495.96424102783203 584.988260269165 201.26910209655762 646.7543125152588 179.9944519996643 259.05444622039795 231.75742626190186 148.61458539962769 157.39810466766357 144.83871459960938 146.71673774719238 147.68646955490112 132.39887952804565 152.4328351020813 147.640061378479 214.0434741973877 173.63028526306152 595.6543445587158 140.79937934875488 608.1607341766357 194.75305080413818 567.3614501953125 139.9831771850586 324.98130798339844 150.69090127944946 222.07520008087158 594.7237014770508 180.71600198745728 148.249089717865 465.0028705596924 447.71485328674316 176.47416591644287 390.62421321868896 155.6377649307251 174.76686239242554 216.19422435760498 367.85430908203125 266.3722038269043 184.11736488342285 224.42669868469238 291.8143033981323 227.82015800476074 183.85508060455322 328.9216995239258 266.2581443786621 187.94504404067993 232.39398002624512 750.5609512329102 215.06917476654053 203.38757038116455 230.97281455993652 190.92673063278198 120.24375200271606 256.71658515930176 194.18597221374512 252.89945602416992 284.22865867614746 154.93974685668945 264.2146110534668 148.78239631652832
36.75 421.99511528015137 106.5753698348999 133.44146013259888 217.75331497192383 457.98277854919434 152.41365432739258 445.0977325439453 139.4566535949707 217.5703763961792 193.4384822845459 106.14213943481445 114.07278776168823 105.25914430618286 105.8980941772461 112.41669654846191 94.54501867294312 108.61043930053711 108.95260572433472 175.60701370239258 133.8328719139099 483.52065086364746 100.39488077163696 521.0903167724609 156.76814317703247 499.529504776001 101.42958164215088 225.1197099685669 116.08154773712158 162.38179206848145 522.0752239227295 141.97800159454346 109.32433605194092 298.2708692550659 298.0060577392578 139.44432735443115 278.7123441696167 113.07339668273926 130.3991675376892 178.8316249847412 275.9730815887451 193.84597539901733 144.99850273132324 180.11996746063232 255.37703037261963 168.2703733444214 143.24804544448853 233.4831714630127 174.3975281715393 149.49548244476318 207.65726566314697 613.4600639343262 176.73158645629883 160.6439709663391 165.66063165664673 136.74702644348145 85.91485619544983 209.60304737091064 158.1117033958435 212.1385097503662 214.90519046783447 112.55942583084106 224.47004318237305 119.80570554733276
37.25 278.384804725647 75.01950263977051 77.3962676525116 109.09157991409302 308.20064544677734 101.75014734268188 302.4238348007202 101.86194181442261 178.39138507843018 157.89326429367065 72.5575864315033 73.86582493782043 70.33656239509583 65.87057113647461 76.88285112380981 61.083102226257324 75.53985118865967 67.3263669013977 142.77594089508057 93.33800673484802 335.10897159576416 60.53178310394287 320.0193405151367 122.57332801818848 362.04583644866943 68.4646487236023 128.8588285446167 81.60362243652344 132.53763914108276 379.9554109573364 106.94100856781006 73.9339292049408 166.93586111068726 163.89012336730957 112.60517835617065 174.49554204940796 72.23471403121948 97.96742796897888 145.22145986557007 173.21863174438477 121.74358367919922 110.37416458129883 143.34990978240967 224.3682861328125 124.14920330047607 109.83080863952637 134.64336395263672 109.0266227722168 115.38665294647217 183.90706777572632 452.10986137390137 122.9845643043518 119.87454891204834 114.34087753295898 90.16315340995789 59.10605788230896 177.1367311477661 139.56868648529053 175.7928490638733 121.98317050933838 80.17417788505554 186.16143465042114 90.45301079750061
37.75 154.10751104354858 49.451735615730286 53.88205647468567 67.3645555973053 172.0012068748474 68.0428147315979 203.69932651519775 69.41930055618286 150.220787525177 128.0048370361328 45.76263129711151 51.02490782737732 41.830989718437195 43.682876229286194 50.91855525970459 39.32604193687439 50.121480226516724 42.98038184642792 112.93818950653076 64.93496298789978 201.04382038116455 43.54538023471832 191.3551688194275 92.74548292160034 227.95045375823975 44.916146993637085 76.60856246948242 47.728562355041504 117.77793169021606 218.11151504516602 74.38567280769348 44.95398700237274 91.60707592964172 89.32123184204102 90.32149910926819 101.12897157669067 44.20848190784454 72.72726893424988 114.51629400253296 88.03325891494751 72.5886881351471 71.45707607269287 117.80346632003784 190.1317834854126 97.40189909934998 84.57035422325134 77.02379822731018 70.45676708221436 87.05930709838867 167.55765676498413 292.5835847854614 89.9627149105072 87.35166192054749 81.67151808738708 53.864169120788574 50.92601180076599 152.105712890625 122.46420383453369 139.97204303741455 67.3602283000946 57.65652656555176 150.28027296066284 71.6016173362732
38.25 87.92546391487122 46.260204911231995 60.65129637718201 54.13134694099426 105.63410520553589 72.94873595237732 143.11120510101318 47.40546643733978 123.75544309616089 103.36761474609375 49.8685359954834 51.194024085998535 43.96054148674011 56.70049786567688 44.30648386478424 49.03212785720825 50.23929476737976 53.63421440124512 92.12284088134766 58.86304974555969 108.85493755340576 57.29255676269531 126.24759674072266 70.72684168815613 130.5113673210144 46.87837362289429 56.97317123413086 46.81921601295471 111.19314432144165 128.8143277168274 51.169002056121826 53.16627025604248 64.6771788597107 63.390278816223145 76.53568387031555 70.01116275787354 50.356608629226685 59.14789438247681 91.31589531898499 67.33531355857849 54.87659573554993 53.04064154624939 104.77774143218994 159.9648356437683 87.89307475090027 75.72242021560669 58.55829119682312 56.26468062400818 66.81542992591858 147.5229024887085 192.7911639213562 78.04985046386719 66.72806143760681 58.58531594276428 43.2766318321228 63.44885230064392 137.4062180519104 117.48279333114624 107.38470554351807 57.69461393356323 62.91297674179077 118.59952211380005 66.50277376174927
38.75 73.1532335281372 50.40000081062317 72.63160347938538 54.0790855884552 89.3760621547699 86.90239191055298 115.91317653656006 41.185662150382996 100.89155435562134 86.29449605941772 64.02450799942017 59.40279960632324 48.717355728149414 65.81154465675354 46.663933992385864 52.79899835586548 48.25437664985657 65.40408134460449 71.33037447929382 58.680927753448486 84.75177884101868 69.80207562446594 118.73736381530762 54.62022423744202 92.55204200744629 55.199939012527466 55.026817321777344 57.042717933654785 102.41451263427734 91.59544706344604 40.1397168636322 59.72602367401123 61.274147033691406 66.13385677337646 68.56483817100525 64.2071545124054 63.889241218566895 56.32551312446594 70.8470106124878 76.4031171798706 54.92055416107178 48.240816593170166 99.92021322250366 128.28837633132935 82.99006819725037 65.5616819858551 59.53935384750366 52.88545489311218 51.28925442695618 128.18580865859985 153.3315658569336 82.87506103515625 56.05774521827698 51.431018114089966 46.31016254425049 83.38427543640137 122.32115268707275 114.54025506973267 75.31724572181702 64.94914293289185 66.8838620185852 87.26944327354431 65.37560820579529
39.25 58.475178480148315 48.10701310634613 65.70227146148682 52.81192660331726 79.85526919364929 83.06494951248169 81.61952495574951 47.26623296737671 83.73085260391235 66.6176438331604 60.68113446235657 55.12104630470276 48.197364807128906 58.49578380584717 43.53117346763611 48.187488317489624 43.21724772453308 60.792601108551025 60.2542519569397 55.24490475654602 64.32191133499146 68.0976927280426 113.24352025985718 49.10988509654999 64.5016610622406 53.846848011016846 48.178720474243164 56.629252433776855 92.00410842895508 77.37880349159241 38.85051906108856 57.10230469703674 53.19510102272034 57.35039710998535 63.63326907157898 51.67185068130493 63.05657625198364 53.36127281188965 58.18910598754883 80.93929886817932 49.84806776046753 46.23231291770935 87.95301914215088 102.61034965515137 87.05963492393494 58.219534158706665 51.12706422805786 50.031858682632446 41.703397035598755 103.19317579269409 114.84287977218628 66.65779948234558 56.15883469581604 48.74724745750427 46.634286642074585 97.26445078849792 109.49370861053467 107.75328874588013 65.99515676498413 58.6742639541626 68.78775358200073 64.92142677307129 62.545013427734375
39.75 57.95060396194458 52.78269648551941 60.22915840148926 64.99373316764832 85.97862720489502 83.15666317939758 99.84306693077087 63.049715757369995 73.20305109024048 63.09152841567993 61.890941858291626 54.92672920227051 49.49686825275421 56.66268467903137 44.23615634441376 51.289165019989014 46.65452539920807 57.468825578689575 60.81092357635498 59.4893753528595 63.68892192840576 63.15001845359802 123.00816774368286 48.423877358436584 65.20105600357056 56.63418173789978 47.19960689544678 59.705132246017456 83.94562602043152 75.29628872871399 56.04739785194397 58.7508499622345 54.91838455200195 57.68828988075256 64.98655676841736 52.760374546051025 61.932796239852905 54.52780723571777 52.417194843292236 87.15564012527466 53.02453637123108 51.09128952026367 91.51795506477356 86.38052344322205 90.63397645950317 56.31849765777588 49.382758140563965 52.66551971435547 39.60084915161133 84.06846523284912 125.5040168762207 61.927372217178345 62.1704638004303 50.577664375305176 45.98704278469086 110.63520908355713 106.01327419281006 102.52348184585571 71.07753157615662 61.70339584350586 71.3733434677124 59.79226231575012 64.08684253692627
40.25 58.64379405975342 56.648123264312744 61.977726221084595 63.77105116844177 89.1789197921753 81.4776360988617 104.17553186416626 80.83277344703674 61.75298094749451 69.4059431552887 59.15752649307251 54.37130928039551 50.10281205177307 51.83577537536621 48.28902184963226 55.15386462211609 47.7010577917099 57.04794526100159 61.65570616722107 59.70362424850464 62.343013286590576 58.808380365371704 125.95475912094116 48.93868565559387 59.928345680236816 52.967286109924316 48.622676730155945 58.416205644607544 76.06627941131592 75.66847205162048 78.59278917312622 56.35945200920105 57.73618817329407 63.1411075592041 63.3043110370636 56.29809498786926 56.54654502868652 55.700647830963135 51.780158281326294 89.86062407493591 52.45727300643921 53.219401836395264 87.08415627479553 76.79341435432434 90.04096388816833 53.11635136604309 49.853745102882385 57.95684456825256 43.66965591907501 66.91396236419678 122.86003828048706 67.56827235221863 61.046940088272095 51.006799936294556 48.56009781360626 114.54803943634033 96.12460732460022 96.4540421962738 73.29657077789307 66.54085516929626 74.21467900276184 65.10111689567566 68.15043091773987
40.75 52.10687518119812 53.02262306213379 51.12132430076599 46.82546555995941 84.08709168434143 63.77720832824707 81.08323812484741 88.88278007507324 51.62884593009949 63.066720962524414 49.96152222156525 49.615317583084106 47.074094414711 46.60423696041107 44.32532787322998 47.96541929244995 45.68847715854645 46.60536348819733 64.11496996879578 54.551517963409424 55.16258478164673 50.564008951187134 117.24691390991211 48.68483543395996 50.48677921295166 48.18814992904663 48.160940408706665 53.098881244659424 66.59597158432007 66.20332598686218 88.5295033454895 52.8433620929718 51.68699622154236 57.521235942840576 62.47968673706055 49.50287640094757 47.22563922405243 49.80301558971405 51.299142837524414 79.8310399055481 48.69619309902191 48.19289147853851 80.18667697906494 71.33944630622864 82.12483525276184 51.18469595909119 43.467044830322266 53.42325568199158 51.069772243499756 54.581111669540405 106.08028173446655 57.91008472442627 53.63737940788269 44.6368008852005 44.63997781276703 102.72901058197021 81.31303191184998 90.5673623085022 72.18485474586487 55.455052852630615 69.33836936950684 69.22808885574341 67.8465485572815
41.25 53.12434434890747 56.06481432914734 49.39199388027191 51.57628059387207 77.51882076263428 62.03370690345764 82.01900720596313 102.22572088241577 51.00696086883545 67.03509092330933 53.39329242706299 52.194470167160034 49.35942590236664 48.40908348560333 48.265475034713745 50.37243962287903 47.70708978176117 49.68647658824921 70.22095918655396 58.56174826622009 58.78373980522156 52.33839154243469 103.22158336639404 57.472240924835205 49.00246560573578 51.46200656890869 53.60472798347473 56.57287836074829 68.32127571105957 61.729633808135986 102.35666036605835 52.417343854904175 53.86618971824646 55.12477159500122 66.9942319393158 53.99907827377319 48.397937417030334 53.068846464157104 58.56775641441345 79.3768584728241 48.332321643829346 50.79892873764038 79.0281355381012 66.81118607521057 84.69254970550537 54.29680347442627 45.18784284591675 59.100234508514404 59.72973704338074 52.445703744888306 111.83170080184937 62.506234645843506 58.28801989555359 49.06263053417206 47.00126051902771 97.49195575714111 79.500412940979 92.73259043693542 76.01275444030762 55.51655888557434 73.66068363189697 71.1679220199585 69.4938063621521
41.75 50.31977891921997 58.940112590789795 49.83943998813629 53.64857316017151 75.37915110588074 61.605000495910645 87.99298405647278 107.18088150024414 51.76955461502075 73.87210130691528 53.52202653884888 53.67368459701538 54.80839014053345 49.58735406398773 54.50106859207153 53.50825786590576 48.17118048667908 50.43615102767944 71.15065455436707 61.402952671051025 58.18053483963013 54.68013286590576 86.52737140655518 63.742637634277344 48.30988645553589 55.00916242599487 58.04705619812012 56.5861701965332 66.51362180709839 59.00798439979553 110.26434898376465 56.304168701171875 53.04839015007019 52.15114951133728 71.76586389541626 53.220003843307495 49.00155067443848 53.253382444381714 65.14362096786499 75.55639147758484 47.096505761146545 53.23792099952698 76.48885846138 66.29135012626648 83.33961367607117 59.09268856048584 47.216859459877014 57.7498197555542 66.48412346839905 54.641157388687134 105.36783933639526 63.88339400291443 60.68122982978821 53.52170467376709 47.43016064167023 94.75643038749695 76.16961002349854 93.01335215568542 82.35767483711243 54.96942400932312 74.88691210746765 71.4972734451294 71.3823914527893
42.25 52.28505730628967 55.1638662815094 49.30731952190399 57.19991326332092 70.87236642837524 58.29649567604065 77.52814888954163 103.32915782928467 48.21489453315735 73.5145628452301 52.74152159690857 51.90049409866333 52.419865131378174 49.51653480529785 52.85214185714722 52.48277187347412 51.60688757896423 50.55209398269653 68.6068594455719 59.01285409927368 55.80594539642334 54.981398582458496 78.17451357841492 60.85512042045593 46.0038423538208 52.99057960510254 58.03465247154236 53.522008657455444 63.78466486930847 57.288289070129395 108.41162204742432 55.562371015548706 50.66997408866882 50.45241117477417 65.89452028274536 50.13951659202576 46.941009163856506 56.87589645385742 63.184654712677 68.53641271591187 45.62733173370361 52.68537402153015 71.27478122711182 58.95680785179138 78.78913283348083 57.20784068107605 46.297359466552734 57.343220710754395 64.78129029273987 49.5668888092041 93.58292818069458 58.74749422073364 55.09257912635803 49.18611943721771 45.04631757736206 89.07837867736816 73.05774092674255 90.6881332397461 75.29178261756897 51.85258388519287 71.46177887916565 65.90689420700073 71.21385335922241
42.75 51.659995317459106 52.421534061431885 45.40908932685852 69.64328289031982 69.41885948181152 55.783021450042725 73.52941036224365 91.94384217262268 45.59305012226105 75.47608613967896 54.35383915901184 53.371042013168335 54.20111417770386 45.45659422874451 49.05700385570526 50.74616074562073 48.71159493923187 47.41434454917908 75.43525099754333 60.798293352127075 57.078421115875244 53.733909130096436 79.54747676849365 58.2314670085907 43.340110778808594 50.65370798110962 55.516988039016724 53.410542011260986 58.093130588531494 56.54485821723938 99.106365442276 55.95819354057312 48.07630777359009 47.22273647785187 66.46120548248291 47.00905680656433 46.71534299850464 56.7571759223938 61.0137403011322 66.73794388771057 40.98034203052521 53.536587953567505 71.43964767456055 61.01036071777344 85.80781817436218 57.62162208557129 44.651979207992554 59.472572803497314 60.68643927574158 43.83352994918823 86.10488772392273 51.46970748901367 50.7063627243042 45.964279770851135 42.76541769504547 82.49762058258057 81.37267231941223 85.30083298683167 77.6750385761261 48.21183979511261 72.83006310462952 68.46915483474731 69.25241947174072
43.25 60.37437319755554 60.520756244659424 48.40360879898071 75.9441614151001 68.82658004760742 60.6489896774292 84.0777337551117 80.91962933540344 52.089470624923706 91.24968647956848 63.426393270492554 60.1288378238678 58.67670774459839 54.07448410987854 52.4976372718811 56.86735510826111 55.33173084259033 52.92680859565735 84.15912985801697 67.49211549758911 62.77896165847778 60.03737449645996 76.77612900733948 59.33034420013428 50.53010582923889 56.8668007850647 63.25852870941162 59.3062698841095 64.11134600639343 60.084545612335205 95.48881649971008 62.379586696624756 51.96127891540527 54.34991717338562 73.0558454990387 55.48776388168335 52.9227077960968 63.41339349746704 63.441628217697144 69.76072192192078 44.46730613708496 58.416587114334106 69.61773633956909 64.58210945129395 86.19341254234314 62.482911348342896 50.3109335899353 64.6670401096344 63.43880891799927 46.78126871585846 80.29659986495972 55.009013414382935 54.61183786392212 49.80636239051819 49.36193525791168 86.61065101623535 86.04681491851807 84.99667048454285 81.04217648506165 53.0938982963562 76.37220025062561 69.40035820007324 74.48886632919312
43.75 55.58191537857056 57.307469844818115 45.848965644836426 59.94579792022705 63.07753324508667 55.785179138183594 68.99198293685913 72.25635647773743 50.944143533706665 80.3033173084259 61.30210757255554 59.76410508155823 57.45169520378113 50.97019672393799 49.20037388801575 53.34702134132385 54.641783237457275 50.34670829772949 81.93315267562866 65.16668796539307 57.65888690948486 56.356972455978394 65.77750444412231 53.18516492843628 47.39924967288971 54.77152466773987 58.768004179000854 57.455605268478394 61.87675595283508 55.13417720794678 87.58203387260437 60.57404279708862 50.65883994102478 52.67327427864075 64.97785449028015 51.14533305168152 46.337395906448364 57.63818621635437 58.29978585243225 63.53929042816162 44.54629719257355 57.472652196884155 68.3709442615509 63.68651986122131 74.28101301193237 59.37037467956543 47.936367988586426 66.27690196037292 59.30825471878052 46.498045325279236 70.3334391117096 52.86991596221924 51.84758901596069 47.61878848075867 48.078396916389465 80.4636538028717 82.35911130905151 77.95953154563904 79.50697541236877 49.89411532878876 71.12316489219666 63.17896842956543 71.12947106361389
44.25 50.961124897003174 54.854583740234375 45.27895450592041 57.30884671211243 54.0455162525177 48.45910966396332 57.6930046081543 63.86581063270569 50.749146938323975 70.81933617591858 55.73078393936157 57.52023458480835 55.22012114524841 48.4285444021225 46.24705612659454 50.00677704811096 50.417304039001465 47.33869731426239 85.70368885993958 61.55776381492615 49.622842669487 53.35845947265625 58.057886362075806 52.12477445602417 46.242767572402954 53.76476049423218 50.36472678184509 50.57726502418518 59.09246802330017 49.80686008930206 83.96190404891968 56.06725811958313 48.2607901096344 48.773956298828125 65.56202173233032 49.655142426490784 48.456889390945435 54.72615957260132 56.36332631111145 60.03726124763489 42.33420193195343 55.226606130599976 68.47512125968933 64.12537693977356 70.63373327255249 54.985594749450684 46.6769814491272 65.14058113098145 60.613054037094116 44.39494013786316 61.34949326515198 45.571693778038025 48.116281628608704 48.678457736968994 44.143980741500854 76.97936296463013 80.89786171913147 73.71571660041809 76.9432008266449 49.03130233287811 65.49513339996338 58.43731164932251 71.7465877532959
44.75 50.109344720840454 56.821733713150024 46.47007882595062 57.51566290855408 51.24174356460571 49.73907172679901 58.60738754272461 63.13003897666931 51.029568910598755 72.70231246948242 54.76729869842529 57.51734375953674 58.40826630592346 48.425352573394775 46.13060653209686 54.19653654098511 52.84006595611572 50.04717707633972 89.55609798431396 58.81775617599487 49.350643157958984 54.62946891784668 55.62202334403992 53.217703104019165 47.90893197059631 52.97341346740723 49.409979581832886 55.049705505371094 57.943010330200195 49.45991337299347 86.85334920883179 57.93539881706238 46.92382514476776 49.40691590309143 67.99041032791138 51.480525732040405 48.01143705844879 56.05601668357849 57.94067978858948 59.4760537147522 44.739094376564026 55.517035722732544 67.93314814567566 69.62702870368958 70.29273509979248 62.10862994194031 47.423186898231506 62.802863121032715 64.69960808753967 47.08049297332764 59.08275246620178 46.51261270046234 53.220927715301514 52.0771861076355 48.46189618110657 75.1102864742279 83.86974334716797 74.39855933189392 81.53018951416016 47.235116362571716 66.89044237136841 62.45298981666565 72.18846082687378
45.25 50.97250938415527 57.31969475746155 47.41566479206085 56.90447688102722 51.323556900024414 51.32247805595398 59.43101644515991 61.056506633758545 46.70679271221161 76.36660933494568 53.28013300895691 54.453617334365845 59.11688804626465 48.58734905719757 48.04157614707947 57.75436758995056 54.59774732589722 52.98258066177368 85.49634218215942 57.192444801330566 48.85552525520325 54.1418194770813 57.40269422531128 53.44632863998413 50.198179483413696 52.628934383392334 50.68168640136719 55.335235595703125 56.30253553390503 50.34429430961609 90.39112329483032 56.73263669013977 47.69905209541321 50.61677098274231 68.23968291282654 52.10222601890564 50.09254813194275 56.7793071269989 56.56135082244873 60.37701368331909 45.54648995399475 55.27641773223877 67.05988049507141 67.76509284973145 67.74629354476929 64.00961875915527 49.324893951416016 58.50872993469238 67.39665269851685 48.78050088882446 58.35292935371399 49.4085431098938 56.34946823120117 53.050053119659424 48.12249541282654 81.47599697113037 79.72025275230408 72.97837734222412 80.21367192268372 50.50914287567139 68.61841678619385 60.595935583114624 75.39849877357483
45.75 45.1165109872818 53.17975878715515 43.07096004486084 47.76719808578491 45.039331912994385 43.70030462741852 50.41794776916504 51.690673828125 39.5563006401062 66.49001240730286 48.494771122932434 48.196154832839966 53.23227643966675 45.862457156181335 41.43400490283966 57.254695892333984 49.87954497337341 48.17352294921875 80.38087487220764 55.76201677322388 44.096314907073975 51.13550424575806 50.831687450408936 47.786855697631836 46.59992754459381 48.36089313030243 43.97321343421936 48.99677038192749 47.40428924560547 43.66627633571625 87.6539409160614 51.90042853355408 45.784494280815125 44.07558739185333 63.83468508720398 44.95746195316315 49.190324544906616 56.02715611457825 51.303958892822266 54.51165437698364 43.1157648563385 51.23013257980347 69.2740797996521 65.68446755409241 70.34246325492859 62.56704926490784 42.99601912498474 49.64214265346527 61.28663420677185 38.56668472290039 53.209298849105835 40.59288799762726 47.84806668758392 47.434598207473755 43.20091009140015 73.07108044624329 84.73652005195618 69.57648396492004 80.28625845909119 43.181923031806946 62.82932758331299 57.785606384277344 69.06262636184692
46.25 45.41584253311157 55.23800253868103 41.79724454879761 49.61506128311157 46.15669250488281 41.3434773683548 51.948028802871704 55.818796157836914 45.93158960342407 76.96983814239502 55.60135841369629 50.35744905471802 57.22135305404663 49.16714131832123 45.81349790096283 61.58825755119324 52.546846866607666 49.32834208011627 90.21736979484558 58.629053831100464 42.5906777381897 52.66345739364624 49.58069622516632 54.076480865478516 46.91883027553558 48.690444231033325 44.203582406044006 54.73150014877319 45.06593942642212 42.28411316871643 96.8190848827362 54.59967255592346 44.14893388748169 43.48089098930359 69.98968720436096 43.857795000076294 52.77818441390991 64.10849690437317 57.89942741394043 56.15576505661011 43.32383573055267 55.467844009399414 81.67206048965454 78.65036129951477 84.50337648391724 70.12754082679749 45.82209587097168 53.228479623794556 73.46227765083313 44.27735209465027 51.578617095947266 38.61488401889801 51.85564160346985 52.94685363769531 44.80058550834656 75.44368505477905 98.06935787200928 81.32926821708679 88.38124871253967 42.42636561393738 64.59463834762573 66.91914796829224 69.6082353591919
46.75 50.88739991188049 59.06585454940796 48.4133243560791 49.355629086494446 48.82581830024719 44.761595129966736 53.928565979003906 58.06414484977722 50.20819902420044 78.55903506278992 57.002753019332886 51.89008712768555 61.07862591743469 49.64525103569031 47.26864695549011 63.94351124763489 56.894469261169434 53.79107594490051 84.85929369926453 58.97948145866394 43.74504089355469 54.49707508087158 54.878801107406616 57.970184087753296 48.15557897090912 53.73536944389343 49.69073235988617 56.77749514579773 46.7012882232666 46.859726309776306 103.40472459793091 57.85992741584778 47.47854173183441 49.87213313579559 73.19527864456177 46.240395307540894 57.335615158081055 62.86324858665466 63.499516248703 61.39981150627136 48.81433546543121 57.113027572631836 85.91928482055664 86.09386086463928 81.17570877075195 70.31267881393433 48.03712069988251 53.24575901031494 75.43431520462036 47.89668917655945 53.25823426246643 43.08265745639801 58.28982591629028 54.61650490760803 51.70316696166992 78.36357355117798 98.85566234588623 89.51840996742249 88.74639868736267 48.29730689525604 68.44697594642639 66.92137718200684 70.75729966163635
47.25 45.857009291648865 53.467971086502075 42.72796809673309 46.58502638339996 47.37201929092407 44.50255334377289 54.998356103897095 51.24526619911194 46.31844162940979 78.53251695632935 52.371275424957275 48.24754595756531 57.006096839904785 46.554920077323914 44.178879261016846 60.95325946807861 52.919334173202515 48.44151735305786 72.55480885505676 51.10446810722351 39.940786361694336 52.42631435394287 54.05852198600769 51.440685987472534 46.71542048454285 50.82261562347412 47.69981801509857 52.77230739593506 45.06066143512726 44.887471199035645 96.69303894042969 54.9843966960907 48.81691038608551 44.92461085319519 79.41513061523438 43.59438717365265 52.121514081954956 56.55953884124756 62.83211708068848 58.345216512680054 45.669177174568176 53.79324555397034 89.40888047218323 83.29939842224121 83.04414749145508 69.5388674736023 44.73346173763275 52.62369513511658 68.91811490058899 43.41617524623871 51.18252635002136 40.254056453704834 53.16653251647949 52.92597413063049 45.43644189834595 71.95308208465576 100.54788589477539 88.13167214393616 82.38450288772583 44.08979415893555 62.40893602371216 59.77025628089905 60.44155955314636
47.75 49.87040162086487 56.38777017593384 46.22188210487366 52.00812816619873 50.227975845336914 46.72947824001312 67.07151532173157 55.127209424972534 50.87859034538269 94.92705464363098 57.37104415893555 53.377169370651245 59.328693151474 50.33150315284729 48.875486850738525 66.81779026985168 55.28607964515686 54.06639575958252 76.18623971939087 54.937732219696045 44.50928866863251 55.282169580459595 56.78353309631348 55.39332628250122 51.395976543426514 53.162747621536255 51.50032639503479 53.955477476119995 52.31368541717529 49.39470887184143 99.98923540115356 58.501702547073364 56.47321343421936 49.77863430976868 92.46553778648376 48.87060225009918 55.683135986328125 62.60521411895752 65.18586874008179 65.78488349914551 50.90900659561157 60.05723476409912 94.84120607376099 83.49995613098145 87.12869882583618 70.66391110420227 50.74083209037781 59.306800365448 77.3882269859314 47.31978178024292 56.25939965248108 46.41155302524567 57.39777684211731 58.805131912231445 51.20405554771423 77.9336154460907 106.45925998687744 94.56191658973694 85.11361479759216 49.26299750804901 66.95101857185364 60.37520170211792 62.72057294845581
48.25 48.838865756988525 61.73550486564636 50.021952390670776 57.31310844421387 53.22290062904358 50.581562519073486 73.75444769859314 60.32044291496277 58.675700426101685 105.42042255401611 59.92475748062134 55.42516112327576 64.14310932159424 50.6786048412323 54.50267195701599 71.27188444137573 56.59636855125427 52.511805295944214 77.56757736206055 56.48204684257507 43.89142692089081 58.79896879196167 53.21800708770752 64.3400251865387 53.64021062850952 54.36549782752991 53.993672132492065 55.92872500419617 54.74995970726013 48.3182817697525 105.60057163238525 59.377115964889526 60.80874800682068 53.00333499908447 101.92097425460815 49.80666637420654 58.287233114242554 63.34100365638733 75.4530668258667 67.1967089176178 50.38347840309143 61.95480227470398 102.08582878112793 92.37323999404907 88.99918794631958 79.27049994468689 53.484100103378296 61.958497762680054 80.89576959609985 50.331735610961914 60.68124175071716 47.56844341754913 62.563544511795044 63.36706280708313 49.82042908668518 83.60463380813599 113.94007205963135 103.47063541412354 91.8718159198761 51.73362493515015 67.76935458183289 69.1537082195282 67.58208274841309
48.75 54.35401797294617 58.142393827438354 50.118958950042725 57.67027735710144 56.25904202461243 50.88527798652649 80.31601309776306 61.74692511558533 61.189138889312744 109.3635082244873 58.433324098587036 52.537232637405396 61.30114197731018 51.45462155342102 60.744136571884155 71.07508778572083 56.55384063720703 52.47565507888794 80.42718768119812 54.61129546165466 49.67129826545715 60.42008996009827 53.888314962387085 67.28137135505676 57.009512186050415 55.10016679763794 57.811033725738525 60.42985916137695 57.395607233047485 49.00043606758118 112.49120235443115 58.61952304840088 65.87425470352173 54.89798188209534 114.65717554092407 55.11150360107422 63.42626214027405 67.76007413864136 75.60049891471863 72.59084582328796 53.7449836730957 63.67155909538269 98.98440837860107 88.58927488327026 83.15768837928772 80.9305727481842 57.24724531173706 62.41617798805237 89.89319205284119 48.73274564743042 61.99219226837158 46.7327356338501 63.087475299835205 68.02714467048645 55.48616647720337 86.69127225875854 110.59796810150146 102.29952335357666 93.56057047843933 53.29905152320862 67.4578309059143 69.69741582870483 72.20492959022522
49.25 61.045801639556885 60.50352454185486 50.94873905181885 58.59960913658142 63.27871084213257 51.395201683044434 92.61706471443176 59.42792892456055 67.46109127998352 125.77447891235352 65.4423475265503 54.834216833114624 67.40421056747437 55.98921775817871 66.11195206642151 78.42563390731812 56.175243854522705 52.92429327964783 94.24138069152832 59.7223162651062 51.00315809249878 63.62387537956238 58.7218701839447 78.28646302223206 70.87856531143188 58.094316720962524 71.05681300163269 65.08305668830872 59.341269731521606 55.01200556755066 130.976402759552 62.779420614242554 90.2970016002655 57.97088146209717 132.39506483078003 60.7342004776001 67.86012053489685 76.91922187805176 90.60041308403015 105.34517765045166 61.66939735412598 73.70167374610901 134.21839475631714 116.8380618095398 108.76916646957397 104.25246953964233 61.22088432312012 70.4233705997467 108.14313888549805 44.97465491294861 72.96940684318542 46.389415860176086 62.04025745391846 72.16466069221497 57.785677909851074 86.21768951416016 137.60513067245483 139.22324180603027 122.62252569198608 51.833510398864746 73.53236675262451 83.89840722084045 77.62771248817444
49.75 66.15847945213318 62.293022871017456 51.68915390968323 66.5639877319336 70.23651599884033 53.370606899261475 106.42669200897217 64.20087814331055 71.95188403129578 145.4904556274414 69.56260800361633 57.32537508010864 72.70722985267639 59.13088321685791 68.25143694877625 78.562331199646 60.446566343307495 52.7530312538147 93.23921799659729 60.25782227516174 50.17647743225098 66.81033372879028 62.76816129684448 79.7677993774414 81.6759705543518 58.71022343635559 75.4781186580658 65.33278226852417 62.137651443481445 54.599303007125854 130.9814214706421 63.50030303001404 114.03332948684692 61.58575415611267 139.0168309211731 61.26319169998169 66.8577790260315 80.79778552055359 100.40068626403809 128.06692123413086 68.70347261428833 75.0467836856842 142.46814250946045 127.18561887741089 118.08501482009888 112.58655786514282 73.38705062866211 80.43501377105713 118.24212074279785 50.17372965812683 79.22112345695496 48.50800633430481 65.30970335006714 88.38644623756409 61.622220277786255 87.21929788589478 149.77370500564575 160.87952852249146 123.22418689727783 55.053603649139404 71.9062089920044 86.47338151931763 84.56644415855408
50.25 70.81127762794495 65.6270682811737 59.29529070854187 94.2564606666565 79.12557721138 60.24121642112732 140.51926136016846 70.13757228851318 81.55462741851807 180.825936794281 71.18542194366455 62.728750705718994 75.07249116897583 62.51266002655029 74.4364082813263 82.60341286659241 62.58504390716553 60.176944732666016 95.84878087043762 64.48614597320557 57.91417360305786 74.09478425979614 69.63584423065186 78.21170091629028 86.5186870098114 63.985663652420044 82.21009373664856 71.30258083343506 64.02416825294495 63.670164346694946 124.82378482818604 71.53732180595398 144.65121030807495 68.99030804634094 155.62220811843872 65.1734471321106 70.82744240760803 84.05807614326477 113.91124725341797 159.89593267440796 86.32384538650513 78.9949357509613 157.74086713790894 149.41437244415283 129.08285856246948 127.00496912002563 91.86743497848511 96.41021490097046 126.55030488967896 51.54725909233093 86.2368643283844 53.989821672439575 69.22329068183899 93.93123984336853 68.11582446098328 86.77988648414612 175.22656917572021 207.8660011291504 144.19955015182495 63.466161489486694 75.87658166885376 87.91071772575378 107.36868381500244
50.75 72.1157431602478 65.53537249565125 53.75126004219055 106.18090629577637 82.64287114143372 66.26051664352417 152.0321249961853 68.85647773742676 75.97425580024719 197.49433994293213 72.76343703269958 67.15214848518372 72.67150282859802 64.22434449195862 71.40127420425415 78.17429304122925 60.46803593635559 54.64161038398743 86.55401468276978 61.673563718795776 54.01158928871155 70.98556756973267 69.66003179550171 70.9570050239563 84.90999341011047 59.39875841140747 80.34534454345703 72.59013056755066 59.38747525215149 59.37808156013489 114.14965391159058 69.61487531661987 142.85379648208618 65.0547206401825 166.11937284469604 65.26994109153748 69.98782157897949 87.55918145179749 113.0186915397644 175.2173900604248 99.12270903587341 77.04471945762634 163.97918462753296 162.25943565368652 126.94302797317505 121.81869745254517 108.14844369888306 95.40108442306519 113.4158730506897 50.04410743713379 85.9825611114502 53.973472118377686 66.75374507904053 95.1837956905365 65.00240564346313 84.29152965545654 177.2849440574646 236.04834079742432 145.3429937362671 57.651734352111816 74.12251830101013 81.65315389633179 115.03291130065918
51.25 69.82337832450867 67.84064769744873 56.37677311897278 113.05423974990845 81.48796558380127 67.70466566085815 151.35645866394043 67.24831461906433 82.7730655670166 198.02125692367554 68.66133213043213 72.56049513816833 76.97613835334778 65.21836519241333 72.02966213226318 77.92919278144836 63.31866383552551 54.934847354888916 93.1222140789032 65.45993685722351 56.86081647872925 72.85610437393188 67.65084862709045 75.78784227371216 79.02163863182068 62.08453178405762 79.03233766555786 70.2258288860321 63.29230070114136 59.59489345550537 111.43715381622314 69.82718706130981 138.29200267791748 64.55295085906982 179.37145233154297 63.47225308418274 71.3775634765625 90.11881351470947 123.83044958114624 175.6727933883667 105.72023391723633 80.79677224159241 163.00477981567383 175.04241466522217 132.14447498321533 117.65859127044678 108.96468162536621 91.23097658157349 112.81592845916748 50.05955696105957 83.87794494628906 54.61210608482361 66.02309346199036 93.31718683242798 68.52512955665588 80.35065531730652 177.54056453704834 242.75038242340088 154.18834686279297 60.54346561431885 80.13519644737244 84.97589230537415 129.3697953224182
51.75 71.14835977554321 72.06422090530396 58.61482620239258 126.27753019332886 90.91524481773376 80.1718533039093 151.1343240737915 75.92222094535828 90.67463874816895 215.66061973571777 70.1229453086853 80.70656657218933 82.01010227203369 66.86312556266785 75.64010620117188 76.75193548202515 65.77662229537964 60.1396381855011 95.61894536018372 65.9398078918457 57.58989453315735 76.70318484306335 70.61853408813477 85.09451150894165 83.73558521270752 62.48570680618286 85.56216955184937 73.1458067893982 66.5075957775116 68.0938720703125 110.27475595474243 71.55677676200867 146.14739418029785 71.1516261100769 197.14499711990356 66.23560786247253 68.58931183815002 97.38853573799133 131.59586191177368 173.534095287323 112.74293661117554 84.17291045188904 160.21684408187866 183.281409740448 131.31662607192993 119.47751045227051 120.84054946899414 103.50879430770874 106.04417324066162 53.480368852615356 88.22448253631592 63.100361824035645 75.75470209121704 99.36167597770691 78.59588861465454 89.85971212387085 179.01298999786377 267.9849147796631 161.45344972610474 66.92585945129395 78.30912470817566 88.32044005393982 144.88000869750977
52.25 72.36483097076416 70.12901306152344 57.401007413864136 97.86750674247742 84.00323390960693 76.32235884666443 149.15391206741333 74.228835105896 90.76228737831116 208.00678730010986 70.50678730010986 81.4889132976532 78.20354700088501 65.49481749534607 76.75256729125977 79.11587953567505 64.13983106613159 53.34774851799011 99.6205985546112 64.82400298118591 55.68356513977051 77.46613025665283 68.07056069374084 87.34195828437805 75.86382627487183 60.33441424369812 79.34430241584778 72.61890769004822 69.58986520767212 61.009764671325684 117.96892881393433 74.40342307090759 138.59801292419434 65.4304563999176 212.4464750289917 71.02527618408203 68.57356429100037 104.5558214187622 135.49153804779053 163.45033645629883 111.1862063407898 89.53962922096252 164.19482231140137 172.71126508712769 127.65861749649048 127.64232158660889 117.9020881652832 102.66269445419312 114.89752531051636 48.02863001823425 84.07973647117615 59.80747938156128 68.08773279190063 98.73458743095398 73.51126074790955 87.60247230529785 187.29017972946167 266.65170192718506 157.05105066299438 64.77735042572021 77.05087065696716 97.27304577827454 156.95488452911377
52.75 77.49404311180115 68.85350942611694 57.85114765167236 100.04521608352661 94.86788511276245 78.28643321990967 154.6985626220703 73.87887239456177 110.7337236404419 213.5209560394287 69.7432816028595 83.55523943901062 79.17803525924683 69.13411021232605 78.37470173835754 76.91957950592041 65.07910490036011 54.79735732078552 125.21212100982666 69.57055926322937 55.067867040634155 77.70470976829529 74.33118224143982 103.39800119400024 77.49456763267517 60.40283441543579 85.18028259277344 78.81685495376587 67.37779378890991 60.138046741485596 140.22841453552246 77.00957655906677 159.7142457962036 64.50557708740234 223.77550601959229 74.08432364463806 68.1103765964508 122.48260974884033 172.89472818374634 200.26957988739014 110.97515821456909 102.77551412582397 199.17486906051636 199.11340475082397 159.08739566802979 161.44291162490845 128.06315422058105 123.16303253173828 132.63061046600342 47.06571102142334 97.95273542404175 60.356926918029785 71.65183424949646 113.80267143249512 72.04898595809937 87.08004951477051 213.9692783355713 294.7817325592041 180.626118183136 64.06099200248718 80.29418587684631 116.98950529098511 191.03795289993286
53.25 79.91142868995667 71.4441180229187 61.07810735702515 111.68462038040161 103.15430164337158 75.92971920967102 180.60665130615234 83.4959864616394 129.43319082260132 250.97200870513916 73.40495586395264 87.7928614616394 85.95991730690002 71.9865083694458 87.17846274375916 85.41287779808044 68.69363188743591 56.75639510154724 130.3160309791565 75.3713071346283 61.322784423828125 87.13498115539551 81.42042756080627 105.4628849029541 83.23707580566406 68.54349970817566 87.69621253013611 89.86772894859314 71.50489091873169 61.96163296699524 144.0610408782959 81.12333416938782 171.58650159835815 68.37172508239746 232.61687755584717 78.56640219688416 76.59896612167358 123.90526533126831 208.9693307876587 219.13886070251465 115.25329351425171 104.97685670852661 231.5680980682373 238.8493299484253 167.53987073898315 190.21382331848145 141.67044162750244 140.73950052261353 142.60224103927612 54.787445068359375 101.85657739639282 66.09051823616028 77.07332968711853 119.24699544906616 81.75268173217773 86.22387647628784 237.4743938446045 344.0063953399658 206.03373050689697 70.4094648361206 80.93221187591553 119.47529315948486 224.45709705352783
53.75 74.66391921043396 67.54297614097595 65.94935059547424 113.84295225143433 98.83686900138855 83.80028009414673 186.51719093322754 81.3650369644165 159.41013097763062 290.76175689697266 68.33820939064026 87.55374550819397 81.50800466537476 67.26173162460327 83.7911605834961 76.28849744796753 63.80960941314697 56.91311955451965 123.68801832199097 68.24557781219482 58.83365273475647 79.6549141407013 81.42086863517761 99.2290735244751 85.3464424610138 63.96087408065796 84.53930616378784 80.47507405281067 68.9588189125061 64.5591139793396 127.10893154144287 76.0553777217865 160.5780839920044 67.02768802642822 233.1777811050415 77.40452885627747 72.85535335540771 140.045964717865 237.48571872711182 241.73097610473633 116.04342460632324 102.4756908416748 251.68004035949707 257.2101593017578 170.9520936012268 194.91783380508423 151.4510154724121 155.72526454925537 133.2089066505432 49.951326847076416 100.94345808029175 69.40265893936157 71.86874151229858 128.51699590682983 83.13939571380615 89.28651809692383 242.73269176483154 383.5408687591553 222.1790313720703 72.9812741279602 75.30040740966797 115.71382284164429 237.6300811767578
54.25 73.47695827484131 69.63773369789124 70.45544385910034 123.89944791793823 97.23449349403381 92.39310622215271 200.35676956176758 85.5879008769989 181.55667781829834 330.191445350647 71.09113931655884 96.36040925979614 79.61629033088684 72.02490568161011 87.21401691436768 79.00388836860657 66.4143443107605 54.804641008377075 122.37745523452759 67.64193773269653 61.47178411483765 76.8622875213623 79.94211316108704 100.73343515396118 79.42465543746948 65.48909544944763 79.22897934913635 85.92154383659363 62.28936314582825 61.82405352592468 120.47418355941772 76.94956660270691 135.19870042800903 64.99762535095215 254.71937656402588 82.31342434883118 74.95280504226685 152.00178623199463 236.50567531585693 246.82199954986572 129.77861166000366 99.27360415458679 249.7344732284546 271.70002460479736 175.01181364059448 194.27350759506226 163.6983036994934 172.65231609344482 127.19017267227173 49.98428821563721 101.43027305603027 72.37827181816101 71.29356861114502 141.3014531135559 82.46517777442932 84.97287034988403 227.60539054870605 404.587459564209 221.66218757629395 73.54918122291565 73.75534176826477 105.80549240112305 254.23247814178467
54.75 71.87071442604065 68.16166639328003 69.10858750343323 124.99064207077026 92.35576391220093 88.22987079620361 202.70307064056396 80.92337846755981 184.60613489151 343.0488109588623 72.10554480552673 99.75188374519348 83.64028930664062 69.35824751853943 88.75827193260193 79.44948077201843 63.923001289367676 57.711589336395264 122.31745719909668 70.10399103164673 62.19487190246582 78.50875854492188 80.28294444084167 98.54588508605957 77.77901291847229 66.94282293319702 83.8887870311737 82.43640661239624 68.66048574447632 64.47166204452515 125.76954364776611 78.80801558494568 116.42385721206665 69.59265470504761 231.87425136566162 93.87705326080322 77.06278562545776 162.3543620109558 240.40179252624512 233.93089771270752 127.66305208206177 108.82077217102051 234.20002460479736 266.1905765533447 168.4135913848877 196.5442657470703 148.97382259368896 178.43012809753418 129.30821180343628 52.23381519317627 104.60960865020752 72.00449705123901 72.68894910812378 147.9374885559082 89.03829455375671 88.46234083175659 225.22015571594238 388.8028383255005 226.78720951080322 73.81202578544617 80.20113706588745 111.27686500549316 260.4800224304199
55.25 74.50811862945557 76.2546181678772 84.26929116249084 142.36607551574707 102.85594463348389 98.12353253364563 224.94475841522217 90.93894958496094 187.43669986724854 389.6273374557495 77.99808382987976 101.7428994178772 91.27659201622009 78.14116477966309 96.6511070728302 87.28904128074646 73.95207285881042 60.60131788253784 118.58956813812256 74.44480657577515 67.99560785293579 86.65662407875061 86.04316711425781 98.82662892341614 85.756915807724 73.54684472084045 86.24368906021118 92.16212034225464 72.42404818534851 67.042076587677 126.04895830154419 89.12981748580933 123.88356924057007 71.65796160697937 252.51615047454834 103.25480699539185 86.51708960533142 176.2777328491211 228.39672565460205 235.8905553817749 133.51868391036987 112.81375885009766 225.99036693572998 259.057879447937 168.19239854812622 188.43326568603516 159.28809642791748 190.60176610946655 133.0791711807251 56.46871328353882 108.71543884277344 85.29994487762451 77.64274477958679 150.5612850189209 96.29443883895874 97.07234501838684 231.9685935974121 414.6885871887207 216.44024848937988 83.79577398300171 81.77335858345032 114.85908031463623 264.40322399139404
55.75 72.87756204605103 70.51929831504822 83.17124843597412 162.44221925735474 105.48319816589355 95.1877236366272 255.43501377105713 79.30566668510437 197.05668687820435 440.70281982421875 72.85981774330139 96.2373435497284 86.06336116790771 77.07839608192444 90.90810418128967 86.38134598731995 67.78843998908997 55.598050355911255 132.70490169525146 76.10986232757568 62.64163851737976 79.26218509674072 86.94829940795898 96.72625064849854 78.8875937461853 65.04374146461487 83.92424583435059 84.59607362747192 67.57451295852661 62.190818786621094 135.57411432266235 85.58346629142761 129.12286520004272 67.55197644233704 264.1674041748047 106.6015362739563 84.01072025299072 188.60809803009033 226.9420862197876 241.10498428344727 131.25224113464355 127.23489999771118 243.31350326538086 266.3623571395874 196.53408527374268 195.13002634048462 149.17012453079224 212.10601329803467 151.50028467178345 47.10488021373749 119.37083005905151 76.5400230884552 72.1431314945221 163.57595920562744 93.6671257019043 91.449373960495 260.12816429138184 445.1774597167969 219.5120096206665 71.8500018119812 84.38416719436646 129.18970584869385 284.8161220550537
56.25 78.8942813873291 74.1589605808258 90.45820832252502 190.24802446365356 110.90109348297119 100.59900283813477 291.5692329406738 86.91698908805847 215.34216403961182 480.1623821258545 81.6185712814331 103.53063344955444 95.9907054901123 82.75449872016907 93.0096447467804 92.40373969078064 71.40679359436035 58.637917041778564 155.41796684265137 84.14955735206604 64.59109783172607 82.20745325088501 94.28458213806152 106.06738328933716 83.3275854587555 70.6899642944336 90.99798202514648 94.01037693023682 73.78946542739868 69.26885843276978 145.9642767906189 95.03402709960938 139.4905924797058 75.60675144195557 259.2414617538452 115.81624746322632 81.49915933609009 209.74786281585693 259.89084243774414 266.1175012588501 132.92181491851807 135.28872728347778 277.78165340423584 294.7986364364624 225.60722827911377 217.20311641693115 154.48459386825562 235.894775390625 179.00739908218384 50.56779980659485 136.09832525253296 80.20724058151245 73.84138703346252 180.9621810913086 100.47801733016968 97.32293486595154 274.2032527923584 447.32890129089355 235.56058406829834 77.85381078720093 87.37243413925171 145.97901105880737 301.71823501586914
56.75 74.86510276794434 74.46156740188599 99.39682483673096 215.909743309021 110.2880597114563 101.4630913734436 345.0881004333496 95.49803733825684 242.92361736297607 509.73315238952637 78.02384495735168 107.4442982673645 95.3378975391388 82.63608813285828 92.37779378890991 93.21020841598511 72.39131331443787 56.14407658576965 146.65101766586304 81.68262243270874 63.53417634963989 86.28685474395752 95.77691555023193 95.57232856750488 90.89346528053284 70.17456293106079 87.6244604587555 93.67263317108154 77.5158166885376 67.46147871017456 140.4174566268921 95.26839256286621 151.5695095062256 70.93768119812012 243.71259212493896 127.4653434753418 86.90173625946045 234.67600345611572 298.08053970336914 286.2040042877197 132.12988376617432 136.19787693023682 314.9996757507324 349.314284324646 244.5862054824829 231.91189765930176 153.3143162727356 241.67370796203613 187.39312887191772 52.122777700424194 136.94801330566406 91.01912379264832 77.35334634780884 193.55934858322144 97.30954170227051 94.42154169082642 280.6286573410034 480.14330863952637 260.6928586959839 82.68817663192749 90.04136323928833 145.16297578811646 306.15153312683105
57.25 67.94382929801941 71.08039855957031 106.40541315078735 245.12028694152832 117.63952970504761 111.48672103881836 387.13321685791016 94.89259123802185 265.4994249343872 549.5526313781738 76.98668837547302 110.47699451446533 94.74557638168335 81.60979747772217 92.12425351142883 84.70569252967834 65.30382037162781 53.28105092048645 112.19353675842285 73.30901026725769 57.56555199623108 79.18745279312134 101.39790773391724 89.73750472068787 95.18515467643738 66.89206957817078 91.75493717193604 89.13458585739136 67.37147569656372 60.95704436302185 120.38556337356567 91.82853102684021 141.21845960617065 63.74598145484924 235.95232963562012 142.66527891159058 88.54537010192871 264.05508518218994 316.4132595062256 297.24857807159424 139.14220333099365 126.85145139694214 321.423077583313 360.7166290283203 263.2237195968628 223.97406101226807 152.4476170539856 255.1051139831543 186.79094314575195 46.87685966491699 142.42100715637207 99.27632808685303 69.72134709358215 211.69095039367676 93.23895573616028 88.37939500808716 264.2556667327881 516.2219524383545 269.3964719772339 89.84959721565247 82.45618343353271 127.461838722229 305.910849571228
57.75 70.9486186504364 75.6077527999878 116.68617725372314 262.39421367645264 122.6097822189331 115.7328724861145 464.42012786865234 95.80395221710205 290.55628776550293 566.5059089660645 80.42500615119934 119.34640407562256 101.55067443847656 83.59628319740295 95.45858502388 92.23126173019409 74.09637570381165 55.58707118034363 124.51949119567871 76.66153311729431 64.28837180137634 83.15914869308472 99.64243769645691 93.675297498703 100.67014694213867 66.08710885047913 92.30930805206299 99.41912889480591 69.03939247131348 68.27691793441772 125.30776262283325 93.82983446121216 140.83024263381958 70.31277418136597 240.57726860046387 144.51969861984253 95.71979641914368 281.8626642227173 317.7364110946655 318.6686038970947 149.8685359954834 126.63036584854126 298.76396656036377 382.0134401321411 265.0336027145386 219.75460052490234 162.20319271087646 277.65281200408936 197.57091999053955 45.389118790626526 150.89963674545288 99.20127391815186 71.23228907585144 224.51403141021729 108.19041728973389 88.91724348068237 259.96594429016113 527.3219585418701 270.50867080688477 92.48946905136108 88.58433961868286 135.47184467315674 303.4999132156372
58.25 78.13489437103271 81.73041939735413 124.13383722305298 261.2694263458252 129.9303412437439 123.38755130767822 487.12682723999023 107.02989101409912 300.56543350219727 545.8792686462402 91.80545806884766 120.98273038864136 110.14739274978638 90.43882489204407 99.71517324447632 102.84039974212646 83.52818489074707 69.08717155456543 129.1988730430603 91.43871665000916 73.57748746871948 94.47681903839111 114.37290906906128 103.59475612640381 103.55604887008667 76.5267550945282 110.69029569625854 104.20397520065308 80.55393695831299 75.69485902786255 136.55705451965332 105.42676448822021 153.57754230499268 83.10081958770752 227.18493938446045 145.61846256256104 106.68003559112549 307.73024559020996 331.52928352355957 296.16198539733887 145.94749212265015 136.76013946533203 283.96711349487305 399.5842933654785 268.3502435684204 229.42254543304443 171.10449075698853 275.14774799346924 218.0980682373047 54.08644080162048 164.13323879241943 114.42960500717163 91.95917844772339 248.76258373260498 119.58881616592407 99.80599284172058 274.06859397888184 518.0618762969971 293.13507080078125 100.93181133270264 106.04033470153809 144.10284757614136 305.67471981048584
58.75 71.28669023513794 78.5135269165039 136.62577867507935 296.4439630508423 133.20423364639282 126.52709484100342 544.6956634521484 105.83219528198242 305.7339668273926 537.8270149230957 89.09831643104553 121.58393859863281 102.40401029586792 84.02146100997925 89.45170044898987 102.41231918334961 74.29531812667847 58.666181564331055 116.54611825942993 81.61841630935669 70.16947269439697 90.85484147071838 104.94574308395386 97.84146547317505 106.06019496917725 71.33620977401733 101.93873643875122 103.45348119735718 77.96868085861206 70.005863904953 129.39833402633667 103.08077335357666 156.39349222183228 77.528315782547 237.4685764312744 143.12418699264526 100.07836818695068 314.0350580215454 308.94172191619873 283.2131624221802 155.15056848526 143.74229907989502 266.0930871963501 376.63233280181885 261.9635581970215 207.3430061340332 185.2124810218811 267.4569606781006 214.85280990600586 46.1541622877121 159.52662229537964 116.7192816734314 87.69897222518921 253.11341285705566 115.64611196517944 96.73652052879333 285.2403163909912 535.4686260223389 272.1951484680176 105.8971643447876 101.45260095596313 138.83649110794067 302.5040864944458
59.25 73.29224944114685 78.09224128723145 159.1734528541565 338.88957500457764 160.5993151664734 130.25243282318115 619.2554950714111 109.2538595199585 321.53077125549316 579.6764850616455 100.54154396057129 125.0321626663208 109.02091264724731 83.88007283210754 92.43201613426208 109.75067615509033 73.25473427772522 58.74711275100708 148.01437854766846 95.77127695083618 71.45607471466064 95.58955430984497 121.57936096191406 107.32142925262451 101.72508955001831 66.36325716972351 112.60145902633667 114.57585096359253 72.02460765838623 72.63332605361938 128.40640544891357 115.78344106674194 191.4842128753662 74.44630265235901 233.78221988677979 168.55885982513428 102.11464166641235 372.9686975479126 342.88156032562256 327.56059169769287 161.36908531188965 179.60901260375977 323.3130216598511 398.7557649612427 326.9940137863159 242.4731969833374 219.6336269378662 314.6039009094238 254.61242198944092 44.050705432891846 205.62245845794678 119.47492361068726 95.87011337280273 253.06706428527832 136.04029417037964 94.65855360031128 315.61732292175293 573.4320640563965 307.75041580200195 110.47497987747192 112.52853870391846 167.27523803710938 307.9980134963989
59.75 79.4732391834259 82.99263715744019 173.41134548187256 357.5747013092041 160.52472591400146 134.40160751342773 681.646728515625 121.46468162536621 340.97816944122314 609.1770648956299 104.56502437591553 131.10579252243042 121.35943174362183 95.49082517623901 100.84577798843384 118.30078363418579 76.84251666069031 59.39652919769287 144.7515606880188 106.26877546310425 68.94601583480835 108.31581354141235 129.5766830444336 109.99088287353516 114.2282247543335 70.9492564201355 119.15857791900635 124.20730590820312 72.48185873031616 74.67768788337708 128.08347940444946 122.8521466255188 233.78264904022217 76.20848417282104 226.57761573791504 172.50691652297974 112.43492364883423 414.46099281311035 384.2548131942749 353.18846702575684 172.25947380065918 230.2342414855957 373.1480121612549 454.3785572052002 376.8399715423584 260.2733373641968 249.82900619506836 360.68196296691895 272.63762950897217 41.81554615497589 220.0481414794922 131.2961220741272 106.791090965271 271.3564157485962 144.89195346832275 92.08909273147583 337.5450134277344 580.7895183563232 328.79865169525146 120.80899477005005 119.4412350654602 161.11339330673218 303.5698413848877
60.25 85.03203392028809 84.8245918750763 193.82131099700928 386.55972480773926 178.3137559890747 159.59012508392334 736.5999698638916 131.02892637252808 334.8794221878052 651.859712600708 103.45509052276611 128.50685119628906 119.91878747940063 93.60579252243042 104.5412540435791 111.38157844543457 80.92290163040161 63.19509148597717 145.99214792251587 95.90100646018982 82.7586829662323 105.74079751968384 133.3158016204834 116.05989933013916 122.36491441726685 72.25930094718933 133.30931663513184 120.38238048553467 84.43459272384644 87.66077756881714 126.25446319580078 117.81778335571289 237.78936862945557 79.44970726966858 215.88513851165771 192.85160303115845 119.88632678985596 471.83637619018555 392.6745891571045 384.2049837112427 177.00088024139404 264.9298667907715 419.33650970458984 472.9457378387451 423.7442970275879 274.67474937438965 304.70783710479736 404.534387588501 298.24976921081543 49.39498007297516 230.0835371017456 148.12781810760498 108.86529684066772 279.0480852127075 156.97871446609497 97.39609956741333 334.2960596084595 613.2214069366455 342.3748016357422 136.96895837783813 119.19023990631104 173.08439016342163 293.79708766937256
60.75 76.14326477050781 84.16630029678345 229.41863536834717 432.57360458374023 184.08665657043457 193.88724565505981 851.1107444763184 127.13592052459717 347.01833724975586 734.8682403564453 101.98177099227905 133.6666703224182 118.55732202529907 87.95129656791687 110.77827215194702 107.7906608581543 73.90189170837402 52.62470841407776 132.8806757926941 86.50882840156555 73.19294214248657 104.75887060165405 133.98429155349731 103.70094776153564 132.82628059387207 69.05996203422546 147.45794534683228 122.4199891090393 71.83122634887695 83.90169143676758 112.20096349716187 120.22044658660889 235.113525390625 68.11368465423584 216.57021045684814 205.8764934539795 120.01386880874634 523.996114730835 394.6312427520752 413.0208492279053 186.82180643081665 330.43830394744873 458.51569175720215 507.96499252319336 468.33786964416504 261.01248264312744 350.02171993255615 437.73770332336426 306.0711860656738 41.306447982788086 257.40108489990234 160.90750694274902 106.35554790496826 291.11900329589844 168.81368160247803 89.4989013671875 356.1594247817993 643.8284873962402 350.8466958999634 158.10046195983887 108.87260437011719 158.7813138961792 277.17127799987793
61.25 85.87347865104675 90.05705118179321 221.78723812103271 433.83822441101074 181.08757734298706 176.88934803009033 868.5147285461426 112.11491823196411 337.1068239212036 754.9814224243164 101.67388916015625 133.07539224624634 115.21990299224854 93.5905933380127 106.44315481185913 114.76967334747314 82.92011618614197 63.515591621398926 135.0233793258667 96.08585238456726 83.90392065048218 111.38643026351929 137.3290777206421 103.63420248031616 120.0745701789856 72.78764843940735 147.21720218658447 123.25531244277954 71.34497165679932 83.29743146896362 105.56660890579224 126.20178461074829 234.25941467285156 74.65808391571045 207.04801082611084 196.42935991287231 133.3038330078125 519.4878578186035 377.0231008529663 397.70851135253906 198.90644550323486 346.12724781036377 439.771032333374 495.57085037231445 421.856164932251 259.8480224609375 357.8073978424072 429.37822341918945 296.83637619018555 46.73609435558319 240.5052661895752 148.54172468185425 95.47951221466064 263.59057426452637 173.86223077774048 95.1704740524292 347.85733222961426 598.8847732543945 346.9891548156738 149.1509199142456 116.27051830291748 167.6133632659912 257.4378490447998
61.75 84.99743938446045 92.6440417766571 255.87215423583984 483.8160037994385 199.32469129562378 214.35954570770264 912.4566078186035 111.18803024291992 331.15344047546387 750.2644538879395 109.88806486129761 133.0122947692871 118.73067617416382 96.23618125915527 104.76281642913818 114.80604410171509 83.42646956443787 62.98227906227112 137.73937225341797 97.90645241737366 91.2512481212616 109.37840938568115 143.27446222305298 94.9088990688324 119.42713260650635 78.70137095451355 150.95832347869873 122.90526628494263 75.18724799156189 83.98765921592712 107.72908926010132 123.32942485809326 253.26416492462158 75.70827007293701 208.25319290161133 197.42578268051147 134.1728925704956 572.7758884429932 373.37818145751953 420.2683925628662 228.17163467407227 375.70955753326416 466.36390686035156 508.89034271240234 441.827917098999 266.295862197876 399.26445484161377 452.7142524719238 303.6573886871338 48.59354496002197 258.11593532562256 177.7593970298767 92.32366681098938 282.272744178772 181.63363933563232 107.97624588012695 392.3823356628418 619.4016456604004 346.01056575775146 173.48792552947998 123.27996492385864 164.9107575416565 262.92717456817627
62.25 77.9984176158905 80.48944473266602 282.41989612579346 495.11375427246094 195.93664407730103 250.73628425598145 973.1218338012695 95.32021284103394 311.3649368286133 711.583423614502 98.35519790649414 120.79591751098633 106.20590448379517 79.93428111076355 84.79562997817993 109.92354154586792 79.07779812812805 56.6806435585022 113.71614933013916 87.14104890823364 79.16719317436218 100.61352252960205 124.56930875778198 76.75936818122864 113.38456869125366 71.9116747379303 135.33692359924316 110.95097064971924 68.32358837127686 77.7934730052948 95.53547501564026 119.7466492652893 238.1028652191162 65.9231185913086 200.16112327575684 203.6942958831787 113.597571849823 578.7911891937256 306.8589448928833 432.34686851501465 242.62433052062988 386.2183094024658 462.7584457397461 431.3603401184082 435.20193099975586 231.13532066345215 410.938024520874 450.38790702819824 262.5316619873047 41.83540344238281 265.71197509765625 198.08907508850098 80.73729276657104 255.80096244812012 159.8580002784729 100.4004955291748 420.8901882171631 585.0168704986572 299.3234872817993 187.9145622253418 105.16403913497925 143.19350719451904 256.0830593109131
62.75 81.98975920677185 86.56334280967712 306.6272497177124 527.3264408111572 210.49199104309082 270.3253984451294 1014.1545295715332 94.97637152671814 314.6378993988037 676.0480880737305 113.29272985458374 123.40395450592041 116.8999195098877 85.23216843605042 93.2324469089508 116.37482643127441 90.32885432243347 61.32880449295044 122.69477844238281 99.84776973724365 76.90216302871704 109.95501279830933 112.63916492462158 75.8233368396759 109.60123538970947 72.74563312530518 128.5042405128479 128.38588953018188 63.49802613258362 81.4902126789093 95.29187679290771 129.04373407363892 231.16369247436523 64.70152735710144 192.754328250885 194.248366355896 118.61175298690796 586.6026878356934 313.7643337249756 490.33875465393066 279.5094966888428 426.2619972229004 516.7572498321533 421.5827941894531 462.58702278137207 234.7355842590332 441.56336784362793 509.86695289611816 263.33134174346924 45.50907611846924 278.2973527908325 194.75902318954468 71.60415053367615 260.43763160705566 155.3309440612793 108.03743600845337 438.277006149292 562.0703220367432 293.5856342315674 191.77337884902954 116.21811389923096 142.43279695510864 265.2656316757202
63.25 81.59408569335938 95.55542469024658 295.8235502243042 557.8702449798584 224.8863697052002 268.7394142150879 997.144603729248 93.27144622802734 311.3426923751831 692.4606800079346 117.69864559173584 116.98921918869019 123.46771955490112 90.00964760780334 95.00648975372314 129.4222354888916 92.02855825424194 54.4916033744812 124.70570802688599 103.66733074188232 80.79691529273987 117.77751445770264 119.38066482543945 70.0735867023468 101.40913724899292 83.19429755210876 123.2203483581543 134.24572944641113 64.91625308990479 74.76423382759094 96.69196009635925 145.9488034248352 253.06239128112793 62.105345726013184 186.357843875885 188.43321800231934 129.73530292510986 644.499397277832 349.5800495147705 560.7559680938721 319.0544366836548 483.2362174987793 609.4551086425781 453.6282539367676 528.2717704772949 258.7377071380615 473.0985641479492 568.5075759887695 265.38259983062744 46.095478534698486 294.67806816101074 204.18050289154053 68.00662279129028 252.2350788116455 160.11003255844116 110.07792949676514 487.10269927978516 594.5737838745117 299.968957901001 176.88480615615845 124.78952407836914 157.211172580719 286.06810569763184
63.75 78.04333567619324 91.29272103309631 327.744722366333 602.6027202606201 248.4902858734131 330.64162731170654 1078.074836730957 83.31644535064697 320.82011699676514 736.0896110534668 106.7969799041748 94.95531916618347 108.62641334533691 81.49535059928894 92.3830509185791 117.96684265136719 92.49994158744812 55.407512187957764 118.39494705200195 92.16434359550476 71.71188592910767 109.06236171722412 119.21958923339844 62.72224187850952 104.4947624206543 75.73164701461792 120.38592100143433 122.4963903427124 65.52159786224365 68.72348189353943 91.9348955154419 136.33053302764893 237.101149559021 60.70743799209595 174.76779222488403 191.39682054519653 127.30724811553955 705.1835060119629 338.8016939163208 661.7281436920166 356.00690841674805 541.2439823150635 683.2627296447754 453.1857967376709 605.4857730865479 246.19159698486328 503.55520248413086 640.0182723999023 226.07483863830566 43.21405589580536 337.5685214996338 222.0306396484375 65.32459259033203 242.0438528060913 148.58423471450806 103.62396240234375 518.6082363128662 650.3799915313721 286.0300302505493 186.6458773612976 113.12954425811768 145.49713134765625 281.20276927948
64.25 72.38460183143616 97.5376844406128 370.02696990966797 727.8589248657227 280.7397127151489 377.0299434661865 1169.9126243591309 79.2589545249939 338.8062000274658 796.6710090637207 116.28637313842773 97.03854322433472 101.89030170440674 81.78735971450806 93.75258088111877 127.74451971054077 97.57766723632812 47.46045768260956 115.9254789352417 94.88394856452942 68.01323294639587 113.78018856048584 121.76851034164429 60.368674993515015 95.77703475952148 77.0037055015564 117.64389276504517 134.70293283462524 63.01047205924988 69.68829035758972 81.64232969284058 141.57894849777222 254.01408672332764 51.716381311416626 192.13656187057495 217.28370189666748 129.9648880958557 747.5872993469238 353.964638710022 769.0959930419922 406.23745918273926 602.7570247650146 756.9488525390625 508.16521644592285 658.006763458252 268.91703605651855 563.7675285339355 712.0274066925049 225.85339546203613 47.28282392024994 388.35625648498535 253.59034538269043 61.47921681404114 240.31484127044678 166.38965606689453 92.28972792625427 584.6597194671631 697.2700595855713 323.1478452682495 203.19836139678955 114.76278305053711 150.68137645721436 299.2178201675415
64.75 95.73758244514465 116.15192890167236 423.71978759765625 827.4237632751465 310.3037357330322 450.8589744567871 1174.8077392578125 111.70977354049683 362.2821569442749 851.3581275939941 131.8690538406372 111.40986680984497 113.7542724609375 95.74466943740845 111.99387311935425 142.6783561706543 123.02607297897339 65.98430871963501 141.9885516166687 112.51600980758667 84.87702012062073 127.67558097839355 148.94078969955444 91.12361669540405 103.0086874961853 98.92904162406921 131.76381587982178 155.75628280639648 80.32065033912659 81.70586228370667 106.7306399345398 172.77313470840454 274.4809627532959 65.82414507865906 214.66681957244873 265.2106761932373 146.04841470718384 774.7719764709473 405.98201751708984 880.9782028198242 454.5170307159424 623.4970092773438 791.0961627960205 553.6194324493408 677.5322437286377 312.9803657531738 596.7967510223389 753.680944442749 253.24769020080566 55.28087019920349 437.4183177947998 320.9507465362549 72.66819477081299 266.70517921447754 187.36492395401 115.88363647460938 622.7952480316162 712.0242118835449 362.2351884841919 216.14017486572266 132.875657081604 188.19960355758667 327.37154960632324
65.25 90.32580256462097 120.38489580154419 526.1632442474365 1032.2325706481934 356.32593631744385 600.0354766845703 1244.0927505493164 123.91849756240845 391.5994644165039 919.1404342651367 130.35141229629517 118.21744441986084 115.79011678695679 87.30897307395935 112.22636699676514 152.02635526657104 125.44248104095459 56.61158561706543 131.42420053482056 110.72310209274292 89.37150239944458 138.44785690307617 157.14004039764404 85.75999140739441 95.91051936149597 102.88302898406982 138.2984161376953 161.79420948028564 72.8005588054657 82.34880566596985 113.71411085128784 176.1981725692749 296.43731117248535 59.504395723342896 234.6909761428833 320.0511932373047 139.95016813278198 858.7091445922852 424.1415023803711 1082.5977325439453 558.1326007843018 707.1757793426514 903.940486907959 612.5767230987549 774.8283386230469 330.6354761123657 691.2951946258545 841.7192459106445 275.1072883605957 57.14225769042969 538.6552810668945 442.5081729888916 79.93243336677551 293.85859966278076 196.26816511154175 110.64585447311401 794.035816192627 830.9003829956055 386.00213527679443 255.03928661346436 126.37739181518555 194.4129228591919 354.86176013946533
65.75 96.65303826332092 118.70378255844116 594.8269367218018 1219.316291809082 395.615291595459 752.2410869598389 1323.7726211547852 137.8218650817871 394.33815479278564 899.0793228149414 142.38169193267822 128.74850034713745 114.03144598007202 94.2450225353241 117.53091812133789 159.8013401031494 129.3516993522644 63.42524290084839 132.25481510162354 113.32193613052368 85.70818901062012 137.78021335601807 192.26807355880737 98.01696538925171 102.64787673950195 106.5860390663147 134.32921171188354 177.56251096725464 70.08939385414124 87.84170150756836 113.59199285507202 183.22339057922363 303.41169834136963 59.84402298927307 238.98837566375732 318.45335960388184 143.19807291030884 852.1735191345215 396.74315452575684 1214.7234916687012 578.6251544952393 705.5714130401611 939.4124031066895 554.3871402740479 776.0131359100342 285.0605010986328 756.771183013916 906.4772605895996 253.66015434265137 57.11166858673096 599.1451263427734 541.28737449646 82.32845664024353 276.3627529144287 197.29173183441162 108.0058217048645 895.7663536071777 855.757999420166 342.28243827819824 268.66931915283203 127.80895233154297 186.39333248138428 377.9818534851074
66.25 101.15485191345215 150.15647411346436 619.7184085845947 1301.5337944030762 428.33828926086426 826.6111373901367 1304.9409866333008 188.2859468460083 378.5834074020386 867.0945167541504 192.47586727142334 157.41817951202393 139.46114778518677 97.71498441696167 125.60814619064331 196.1769700050354 158.66293907165527 71.31942510604858 150.4901885986328 148.82909059524536 100.51014423370361 157.31192827224731 207.65986442565918 129.04504537582397 101.4187216758728 129.8668384552002 154.53206300735474 208.12759399414062 79.27770018577576 91.64513349533081 163.50748538970947 222.6407527923584 327.3587942123413 68.05506944656372 241.77730083465576 340.56055545806885 176.21521949768066 858.1168174743652 440.31686782836914 1299.4074821472168 611.1396312713623 716.9564723968506 961.0766410827637 588.2525444030762 783.0204486846924 283.33733081817627 788.9262676239014 945.797061920166 278.80232334136963 60.131675004959106 648.0044364929199 608.0626487731934 110.04867553710938 306.255841255188 213.67533206939697 121.54444456100464 949.767017364502 872.7770805358887 368.809175491333 262.4924659729004 154.2857050895691 234.23998355865479 423.03152084350586
66.75 106.53213262557983 178.8806676864624 590.8961296081543 1369.5406913757324 414.35489654541016 915.189266204834 1302.5140762329102 213.2150411605835 353.1097888946533 824.5004653930664 200.17156600952148 173.39383363723755 151.6156554222107 109.53238010406494 139.70813751220703 212.28351593017578 176.45238637924194 78.96487712860107 164.43626880645752 151.53565406799316 107.15876817703247 171.68759107589722 233.51118564605713 142.6952838897705 112.12928295135498 154.24363613128662 159.22075510025024 221.31199836730957 85.88992357254028 93.1722104549408 195.3484296798706 246.23053073883057 323.40900897979736 72.60433435440063 258.2788944244385 320.4057216644287 190.0078296661377 800.9341239929199 463.9170169830322 1356.074047088623 575.7327079772949 671.1686611175537 942.5698280334473 576.7860412597656 795.6239223480225 267.4814462661743 791.3670063018799 968.4659957885742 328.719687461853 78.27742099761963 655.4067134857178 636.3444805145264 138.18663358688354 295.47698497772217 220.0258493423462 120.80328464508057 962.1217727661133 834.1360092163086 372.9571580886841 246.89762592315674 162.24712133407593 261.89048290252686 463.66004943847656
67.25 118.65769624710083 207.6021909713745 682.4891090393066 1507.4841499328613 485.0273132324219 1181.065559387207 1464.7168159484863 204.62982654571533 328.8008213043213 810.7332229614258 194.5522665977478 176.2237787246704 161.28491163253784 106.22689723968506 145.95988988876343 232.95042514801025 178.2766580581665 75.0012755393982 171.3956594467163 155.61896562576294 106.26248121261597 161.26478910446167 333.7122678756714 135.49636602401733 118.53106021881104 166.67089462280273 162.2686266899109 225.5481719970703 80.24826049804688 94.2145586013794 196.43231630325317 273.20499420166016 370.62411308288574 71.98324799537659 256.32426738739014 298.8018035888672 196.04218006134033 867.482852935791 507.43322372436523 1558.006477355957 601.6571044921875 752.1308898925781 1079.2951583862305 561.3367080688477 895.1899528503418 259.84976291656494 889.2617225646973 1088.6860847473145 329.2069673538208 88.27723264694214 759.42063331604 789.7627830505371 144.5809841156006 297.1158504486084 248.06058406829834 130.09337186813354 1156.695556640625 929.6613693237305 373.81412982940674 268.07639598846436 165.64643383026123 265.80681800842285 525.8265018463135
67.75 117.43910312652588 190.98283052444458 641.7835235595703 1433.519172668457 493.4704303741455 1275.441837310791 1541.5838241577148 145.51246166229248 282.59127140045166 805.940055847168 144.61498260498047 143.56677532196045 132.90892839431763 108.1531286239624 137.48873472213745 199.24484491348267 162.44531869888306 72.32241630554199 161.471426486969 152.81803607940674 103.13986539840698 158.21102857589722 387.03339099884033 121.41788005828857 118.93168687820435 171.98920249938965 155.11208772659302 202.27534770965576 81.36046528816223 96.3987946510315 138.97725343704224 268.8264846801758 348.42920303344727 68.29535365104675 292.791485786438 258.76078605651855 181.49224519729614 821.5383529663086 368.3703422546387 1698.4064102172852 544.5576190948486 736.763334274292 1159.4319343566895 401.4678478240967 937.2465133666992 233.79273414611816 883.5531234741211 1056.0643196105957 288.8715982437134 88.08072805404663 800.5975723266602 799.1184234619141 102.26589441299438 188.14191818237305 228.71551513671875 131.3514232635498 1283.8051795959473 948.4395980834961 364.2935514450073 241.02351665496826 171.3365077972412 217.76690483093262 533.0235481262207
68.25 115.47905206680298 170.5751657485962 537.1388912200928 1226.9771575927734 504.8879623413086 1233.4534645080566 1515.383529663086 116.7883038520813 231.68835639953613 747.718334197998 152.68890857696533 138.32027912139893 128.5997748374939 101.56707763671875 115.39038419723511 191.5569305419922 168.75625848770142 70.18401622772217 155.1776647567749 172.68790006637573 109.36964750289917 151.41756534576416 444.3040370941162 99.50793385505676 102.2498369216919 159.57080125808716 138.08637857437134 194.52327489852905 89.42494988441467 96.03751301765442 128.8213849067688 230.40564060211182 341.6421890258789 70.52528858184814 297.66528606414795 225.04656314849854 185.02453565597534 707.8505992889404 255.1760196685791 1712.1938705444336 465.3113842010498 682.3071956634521 1205.897045135498 342.3863410949707 1018.9116477966309 203.49338054656982 807.5776100158691 1000.8529663085938 266.31031036376953 77.57297158241272 797.7147102355957 743.1818962097168 85.78494191169739 133.48090648651123 226.6869068145752 154.23572063446045 1343.2476043701172 887.6206398010254 331.85791969299316 201.20749473571777 208.24637413024902 197.3491907119751 560.8334064483643
68.75 95.00548243522644 145.81440687179565 488.4037494659424 1120.5431938171387 519.4387912750244 1307.5133323669434 1594.8854446411133 89.9696409702301 216.4363145828247 730.6358337402344 143.938946723938 118.75479221343994 120.49264907836914 95.70275545120239 103.80573272705078 173.23766946792603 145.91772556304932 57.92704224586487 131.689715385437 166.7494535446167 98.39732050895691 151.18248462677002 481.8387031555176 76.71539187431335 83.69004130363464 144.2107915878296 126.20104551315308 188.83929252624512 74.33290481567383 83.99792909622192 106.71676397323608 211.810564994812 349.2328405380249 59.33330059051514 292.6746606826782 187.66266107559204 178.4972071647644 639.1498565673828 209.15343761444092 1779.2915344238281 394.846510887146 620.0653076171875 1348.7543106079102 296.1540937423706 1120.00093460083 194.01679039001465 758.3367824554443 1030.4828643798828 237.86799907684326 60.22636294364929 869.2456245422363 777.5180816650391 62.918561697006226 102.86515951156616 210.62729358673096 133.82606506347656 1483.3429336547852 844.5526123046875 303.63190174102783 170.57663202285767 212.04712390899658 178.92138957977295 581.9083213806152
69.25 101.1675477027893 161.3967776298523 478.2970428466797 1166.0761833190918 558.1272602081299 1442.6074981689453 1734.3595504760742 103.30039262771606 241.2010669708252 698.766565322876 162.55106925964355 140.0935173034668 137.53613233566284 104.98818159103394 113.30981254577637 188.67316246032715 182.33256340026855 74.73414540290833 161.0175609588623 197.29074239730835 108.08169841766357 163.72570991516113 583.5710048675537 95.41147947311401 93.05874109268188 162.0952010154724 138.00983428955078 211.40062808990479 91.20293259620667 92.56922602653503 132.64755010604858 225.30508041381836 381.3107490539551 64.96173143386841 307.7798128128052 199.44376945495605 194.85042095184326 643.726110458374 228.10981273651123 1864.779281616211 371.34294509887695 598.3602523803711 1420.6328392028809 302.33938694000244 1170.9701538085938 207.16242790222168 790.5389785766602 1192.6176071166992 252.1641731262207 58.926284313201904 1015.5231475830078 843.3695793151855 73.88038635253906 106.75331354141235 227.94950008392334 151.95201635360718 1625.1358032226562 894.5878982543945 319.60601806640625 174.74005222320557 248.30620288848877 207.78188705444336 621.2800979614258
69.75 94.1534161567688 157.27547407150269 467.6194667816162 1123.4149932861328 569.8348999023438 1582.9415321350098 1801.6151428222656 84.7819983959198 242.59018898010254 683.0105781555176 153.55154275894165 138.87782096862793 127.15895175933838 100.09427070617676 109.37978029251099 180.96526861190796 180.38477897644043 67.62869358062744 152.70661115646362 211.88082695007324 115.19612073898315 158.50822925567627 682.4614524841309 79.81312870979309 100.21617412567139 161.5412950515747 147.9132890701294 200.49550533294678 96.43634557723999 84.22561287879944 123.33141565322876 213.69197368621826 425.8695125579834 66.18350148200989 286.8293046951294 184.5541000366211 201.76379680633545 619.8099613189697 197.6429581642151 1925.9553909301758 366.5119171142578 552.4444103240967 1509.847354888916 290.994930267334 1204.9843788146973 203.49221229553223 776.8025875091553 1269.8994636535645 244.2607879638672 66.60935878753662 1039.7369384765625 880.2804946899414 65.83205461502075 96.36686444282532 216.3543462753296 160.53590774536133 1753.9913177490234 872.859001159668 310.6501817703247 159.51392650604248 253.74279022216797 188.63043785095215 649.6549606323242
70.25 107.88593292236328 174.9020218849182 516.9166088104248 1309.3720436096191 686.9570255279541 1817.8112030029297 1982.284927368164 98.49821925163269 214.24486637115479 682.7030658721924 157.33513832092285 156.50720596313477 149.85432624816895 112.10520267486572 117.8256630897522 198.95447492599487 199.4772434234619 79.0444552898407 170.19479274749756 235.24198532104492 140.21379947662354 175.38353204727173 854.3231964111328 96.83333039283752 101.02938413619995 190.14748334884644 166.97373390197754 219.6232795715332 102.79598236083984 98.83469939231873 122.30583429336548 230.75542449951172 492.01416969299316 80.2912950515747 308.4281921386719 186.4763855934143 237.88273334503174 658.6976528167725 229.36079502105713 2069.6020126342773 382.95981884002686 601.3773441314697 1664.2072677612305 311.06693744659424 1338.0845069885254 227.43277549743652 883.4737777709961 1409.4244956970215 280.40521144866943 76.0201632976532 1252.6921272277832 1083.9667320251465 79.56854701042175 104.19906377792358 268.48695278167725 178.3300757408142 1895.0923919677734 950.4232406616211 317.63594150543213 170.61463594436646 280.5962324142456 210.1362943649292 716.8636798858643
70.75 92.75908470153809 153.43866348266602 534.0527057647705 1337.921142578125 738.5229587554932 1900.7389068603516 2078.7986755371094 85.91975569725037 168.68796348571777 638.0159378051758 146.039879322052 132.17066526412964 138.5236620903015 101.23538970947266 105.03827333450317 178.7589430809021 176.94674730300903 63.65021467208862 141.28304719924927 232.85365104675293 130.2187204360962 149.26178455352783 873.8611221313477 82.58459568023682 93.04478764533997 171.1624264717102 151.37290954589844 212.15178966522217 81.12303614616394 91.7718768119812 108.01016092300415 215.28100967407227 546.8599796295166 71.12898826599121 311.8769884109497 170.54728269577026 210.53104400634766 678.3523082733154 212.03196048736572 2183.2321166992188 379.13904190063477 636.1512184143066 1787.306785583496 306.7139148712158 1426.7556190490723 216.39623641967773 923.5010147094727 1444.7486877441406 262.83977031707764 57.31370449066162 1387.641716003418 1140.0383949279785 63.71786594390869 101.31103992462158 278.49905490875244 143.1475281715393 1985.7248306274414 989.3532752990723 308.7991952896118 138.74000310897827 276.0810375213623 208.68079662322998 746.3386058807373
71.25 98.30077290534973 147.62600660324097 426.0509967803955 1448.9582061767578 755.0339698791504 2058.613967895508 2171.096420288086 79.95944619178772 120.02066373825073 644.536828994751 139.039409160614 122.62657880783081 129.97406721115112 104.96352910995483 105.4483413696289 192.6732897758484 179.63098287582397 78.78617644309998 149.52439069747925 242.94750690460205 119.14602518081665 157.34710693359375 930.413818359375 88.29640746116638 93.31510066986084 180.59463500976562 149.81805086135864 211.49511337280273 99.87702965736389 87.01300024986267 107.49660730361938 215.23399353027344 637.9157066345215 76.77292227745056 307.6984643936157 154.22319173812866 209.89019870758057 676.2491703033447 195.84648609161377 2273.617362976074 346.46334648132324 583.5797786712646 1959.751319885254 288.3023977279663 1555.5757522583008 202.50773429870605 832.5774192810059 1544.8780059814453 249.98812675476074 68.90743970870972 1485.8729362487793 1270.484733581543 68.75466704368591 88.2965087890625 210.5013608932495 136.49439811706543 2159.153175354004 987.7133369445801 310.6781482696533 120.41548490524292 312.7983570098877 212.0971918106079 745.3671932220459
71.75 93.29069256782532 138.44754695892334 389.728307723999 1372.8222846984863 738.9952182769775 2235.287857055664 2277.5218963623047 82.11632370948792 129.10232543945312 642.4867153167725 127.81413793563843 110.33155918121338 114.04287815093994 97.88734912872314 102.47923135757446 181.57079219818115 162.70911693572998 66.7240858078003 144.31962966918945 254.85074520111084 105.65624237060547 137.75222301483154 931.937313079834 72.69213199615479 93.49721074104309 170.98777294158936 138.2758378982544 215.8574342727661 93.70461106300354 84.58012342453003 109.97527837753296 219.17386054992676 697.8901386260986 73.04139137268066 309.62202548980713 149.82751607894897 193.13788414001465 641.1429405212402 190.4399275779724 2362.853240966797 316.9799566268921 521.1263656616211 2114.0649795532227 285.7213020324707 1594.5745468139648 184.4154953956604 709.2320442199707 1604.0128707885742 248.15783500671387 71.03378176689148 1555.8849334716797 1366.0794258117676 68.76148581504822 91.73296093940735 170.5660581588745 139.35037851333618 2271.7668533325195 972.7235794067383 303.7205457687378 113.20070028305054 318.1443214416504 197.2878932952881 760.1192474365234
72.25 74.5745301246643 123.12031984329224 360.00733375549316 1340.123176574707 776.5209197998047 2591.5855407714844 2420.2768325805664 63.56616020202637 114.70040082931519 688.9333724975586 120.52274942398071 106.11796379089355 100.66920518875122 88.91990780830383 95.05277872085571 153.85793447494507 136.28865480422974 55.158209800720215 131.97400569915771 241.88873767852783 88.33316564559937 129.80715036392212 1045.7162857055664 62.24096417427063 68.23651790618896 150.91310739517212 121.85620069503784 189.45374488830566 90.33329486846924 76.87357068061829 84.96538996696472 189.86908197402954 732.9785823822021 60.35505533218384 296.45867347717285 122.28391170501709 177.6792287826538 586.2449645996094 153.83052825927734 2436.638832092285 281.0997247695923 480.3454399108887 2298.3163833618164 240.80445766448975 1696.2142944335938 171.95104360580444 722.7575778961182 1754.4179916381836 224.8044729232788 52.50701308250427 1739.5347595214844 1671.4496612548828 58.537131547927856 79.76836562156677 137.28055953979492 113.78047466278076 2404.5528411865234 975.47607421875 277.9165983200073 103.81615161895752 320.5913543701172 167.39708185195923 759.5975875854492
72.75 87.06772327423096 169.71982717514038 403.0041694641113 1297.8480339050293 817.0557022094727 2749.5479583740234 2493.7183380126953 73.96300435066223 141.03885889053345 707.7082633972168 148.87231588363647 135.54766178131104 126.64330005645752 105.19380569458008 114.05371427536011 204.9823522567749 185.96608638763428 68.95619630813599 157.34210014343262 305.9885501861572 106.18438720703125 162.45352029800415 1031.4433097839355 75.4919946193695 74.79406595230103 196.69758081436157 152.66486406326294 253.94022464752197 108.60650539398193 87.48961687088013 106.16402626037598 237.78016567230225 905.2770614624023 73.84622097015381 324.0929841995239 142.1141266822815 213.42942714691162 627.9781341552734 185.96683740615845 2513.7100219726562 293.6466455459595 504.99253273010254 2343.7416076660156 284.867262840271 1697.5339889526367 203.81994247436523 781.3058853149414 1932.6545715332031 236.24284267425537 62.97360062599182 1853.9535522460938 1873.716926574707 61.57479286193848 89.84541893005371 157.307231426239 135.38975715637207 2448.7768173217773 998.6055374145508 300.6103992462158 102.33950614929199 393.30430030822754 214.9317979812622 800.4812240600586
73.25 73.64661693572998 152.31739282608032 396.4577913284302 1373.5345840454102 839.8647308349609 2959.919548034668 2608.9818954467773 67.04458594322205 135.39257049560547 706.5893650054932 130.34216165542603 124.43429231643677 114.0387773513794 94.91848349571228 95.61048746109009 190.21724462509155 157.64050483703613 60.488688945770264 131.7035436630249 323.72846603393555 92.84278750419617 153.87519598007202 1092.8301811218262 66.92569851875305 71.89358472824097 192.42101907730103 142.05079078674316 220.97547054290771 90.0238037109375 75.15944838523865 88.28594088554382 222.59376049041748 1019.3059921264648 68.60848069190979 317.6117181777954 133.02924633026123 202.0592212677002 604.5289993286133 161.70940399169922 2625.977897644043 293.8647985458374 493.7610149383545 2400.067138671875 279.0736198425293 1747.2509384155273 193.8267946243286 873.0983734130859 2071.664619445801 233.84783267974854 66.33208394050598 1886.3039016723633 2130.465888977051 63.56424689292908 95.80768942832947 140.07744789123535 136.3342523574829 2575.293731689453 1023.0105400085449 316.2231922149658 92.41230487823486 403.6183834075928 189.02500867843628 864.4579887390137
73.75 84.35795307159424 152.82832384109497 398.31414222717285 1570.1005935668945 922.8463172912598 3180.9173583984375 2695.266914367676 60.77098250389099 137.7410650253296 724.7031688690186 125.35074949264526 125.03182888031006 111.21107339859009 90.633225440979 96.51615619659424 188.60939741134644 165.86008071899414 63.78617286682129 135.35093069076538 378.18241119384766 107.78259038925171 139.0429139137268 1257.571792602539 61.37351393699646 65.75133800506592 197.95498847961426 151.46207809448242 229.76412773132324 85.769122838974 77.52892971038818 83.83540511131287 209.17115211486816 1244.899082183838 68.44608783721924 332.49638080596924 137.13068962097168 219.18132305145264 645.7129955291748 171.86832427978516 2727.6086807250977 281.40599727630615 511.65552139282227 2414.4243240356445 289.0045642852783 1790.1824951171875 194.76579427719116 902.1483421325684 2186.8757247924805 234.34956073760986 65.53317308425903 2023.9940643310547 2387.008285522461 57.974207401275635 96.22130990028381 147.67987728118896 148.1945037841797 2656.3905715942383 1042.6965713500977 318.97196769714355 88.63595128059387 459.5724582672119 203.06193828582764 900.7159233093262
74.25 74.29258823394775 112.46933937072754 412.45899200439453 1667.7316665649414 1025.0128746032715 3300.9445190429688 2728.30753326416 60.5068564414978 132.63598680496216 780.7373046875 93.80553960800171 117.40869283676147 101.08790397644043 85.91360449790955 93.1427001953125 163.73214721679688 138.5693073272705 59.07015800476074 117.72522926330566 388.6288642883301 86.6853654384613 111.58958673477173 1404.3658256530762 64.19423818588257 62.65562176704407 158.9696764945984 127.50786542892456 202.15692520141602 70.97969055175781 66.4400041103363 74.33764338493347 175.45838356018066 1384.4409942626953 74.24099445343018 324.74138736724854 114.5932674407959 174.8246669769287 619.8707103729248 130.46488761901855 2781.4977645874023 246.600341796875 501.40953063964844 2510.8436584472656 250.23193359375 1826.8144607543945 172.26243019104004 915.9542083740234 2252.203369140625 203.10115814208984 63.44096660614014 2114.50252532959 2432.630157470703 63.85861039161682 83.46221446990967 111.94764375686646 125.13314485549927 2754.7895431518555 1009.63134765625 288.7890100479126 84.22385454177856 472.3443031311035 180.2820920944214 908.5143089294434
74.75 94.79097127914429 138.4522795677185 426.1716365814209 1655.251121520996 1176.3449668884277 3446.5511322021484 2809.4078063964844 72.59780168533325 182.55608081817627 857.2846412658691 108.78065824508667 121.7143177986145 105.68411350250244 98.128342628479 110.11937856674194 192.78188943862915 152.41245031356812 75.06564259529114 146.64175510406494 438.1032943725586 93.87968182563782 122.21815586090088 1641.0930633544922 79.07335758209229 80.14681935310364 176.28933191299438 142.95750856399536 219.12670135498047 107.11207389831543 84.34299230575562 98.71597290039062 193.4108853340149 1477.430248260498 89.30773735046387 364.96450901031494 113.97888660430908 213.0593776702881 608.1637382507324 159.9170684814453 2853.695487976074 267.39046573638916 502.22201347351074 2673.813819885254 280.9400796890259 1943.784523010254 190.4397964477539 879.8763275146484 2326.2529373168945 236.11598014831543 89.02193903923035 2345.305633544922 2647.161865234375 80.43709397315979 104.70281839370728 125.28865337371826 167.30986833572388 2857.7211380004883 995.8193778991699 325.1115083694458 96.95699214935303 580.6076049804688 217.8762435913086 895.5909729003906
75.25 87.1924638748169 133.8810682296753 444.1868305206299 1380.889892578125 1285.9281539916992 3635.475540161133 2938.3241653442383 59.774428606033325 166.45276546478271 854.1536331176758 102.2889256477356 111.1176609992981 94.74881887435913 82.0772111415863 94.79488730430603 184.65279340744019 140.69132804870605 64.66196775436401 125.49142837524414 439.03894424438477 89.74301815032959 121.5039849281311 1741.7348861694336 64.42097425460815 77.14509963989258 162.4135971069336 126.67708396911621 192.38808155059814 91.17927551269531 83.74670147895813 75.47981142997742 179.22372817993164 1529.206657409668 83.66464972496033 329.5806884765625 105.38873672485352 193.76378059387207 553.1623363494873 136.40819787979126 2952.011489868164 229.46224212646484 449.8436450958252 2821.7113494873047 259.03706550598145 2060.2027893066406 178.18803787231445 844.5248603820801 2494.973945617676 206.1769962310791 80.81831932067871 2526.831817626953 2841.364288330078 67.20424294471741 92.89811253547668 112.88102865219116 148.38875532150269 2954.2428970336914 972.1921920776367 294.0067768096924 101.45678520202637 658.7233543395996 188.01308870315552 840.8796310424805
75.75 93.82293224334717 139.5388126373291 474.193811416626 1218.5999870300293 1492.3564910888672 3762.12158203125 2948.196029663086 59.013307094573975 156.622052192688 900.0362396240234 113.6890172958374 123.04461002349854 103.994882106781 93.80674362182617 106.97612762451172 193.25064420700073 143.39616298675537 76.06756687164307 144.1619873046875 511.8086338043213 94.82817053794861 120.63884735107422 1855.0531387329102 61.10551953315735 66.77183508872986 172.23196029663086 148.48629236221313 207.85679817199707 101.67642831802368 85.4977548122406 81.5053403377533 182.535719871521 1588.3304595947266 83.6622953414917 332.4946165084839 115.07418155670166 206.39231204986572 492.3866271972656 143.03866624832153 3016.6364669799805 213.64336013793945 385.0376844406128 2860.947036743164 244.98493671417236 2122.813034057617 178.6034107208252 842.3532485961914 2666.508674621582 190.899920463562 60.68781614303589 2602.7482986450195 3075.138473510742 61.004638671875 84.9921464920044 118.37966442108154 153.9430856704712 2983.0312728881836 907.2345733642578 277.7624845504761 96.78086638450623 765.2332305908203 201.8397092819214 798.3617305755615
76.25 83.58387351036072 156.15705251693726 505.3692817687988 1526.0705947875977 1440.3017044067383 3839.6621704101562 2957.8691482543945 56.856197118759155 142.2387719154358 823.277473449707 103.62502336502075 120.57088613510132 100.29541254043579 86.86350584030151 99.07135963439941 205.42538166046143 150.76274871826172 59.31890606880188 148.85245561599731 548.1690406799316 79.70938086509705 133.38760137557983 1875.5258560180664 51.699888706207275 64.03640508651733 186.73408031463623 139.00997638702393 227.41713523864746 82.68572688102722 66.5262520313263 61.93090081214905 210.2503776550293 1609.6015930175781 63.2463812828064 328.4441947937012 102.02885866165161 204.18200492858887 476.79553031921387 125.7441759109497 3076.034164428711 194.51699256896973 320.871376991272 2883.3629608154297 245.5036163330078 2161.5049362182617 186.06598377227783 796.3311195373535 2747.6455688476562 181.15603923797607 74.40581321716309 2564.4975662231445 3183.8884353637695 64.02129530906677 72.07604050636292 106.34862184524536 141.34799242019653 3008.8680267333984 868.3035850524902 279.97965812683105 91.24389290809631 877.0284652709961 229.97636795043945 768.3486461639404
76.75 101.92275047302246 151.0176658630371 622.5113391876221 2188.6343002319336 1457.5057983398438 3958.3724975585938 3025.975799560547 61.42997145652771 160.559344291687 809.8662376403809 106.55556917190552 133.24674367904663 110.20498275756836 94.68522071838379 91.69485569000244 195.43107748031616 144.40455436706543 73.92447590827942 127.4513840675354 596.3300704956055 98.5641360282898 131.63684606552124 1910.903549194336 60.60786843299866 80.05692958831787 189.87412452697754 134.6410870552063 213.67855072021484 108.7592363357544 101.45536661148071 75.59446692466736 182.7397108078003 1709.9050521850586 97.34030365943909 322.4649667739868 117.23941564559937 193.88469457626343 476.27415657043457 142.00615882873535 3174.4155883789062 195.53231000900269 338.08979988098145 2861.031150817871 244.89209651947021 2167.3751831054688 176.13520622253418 869.2652702331543 2893.268394470215 179.46903705596924 85.25575399398804 2586.284637451172 3350.3952026367188 69.87782120704651 114.33049440383911 119.10374164581299 165.77144861221313 3096.331024169922 828.8806915283203 301.8291473388672 90.47790765762329 1057.535171508789 192.37364530563354 730.8952808380127
77.25 83.78429412841797 144.31644678115845 717.8361415863037 2600.7530212402344 1654.3508529663086 3984.829330444336 3047.6696014404297 57.49512314796448 176.8930196762085 788.1580829620361 91.17807149887085 129.2501926422119 105.70151805877686 84.65655446052551 91.10336899757385 194.1016435623169 146.87275886535645 69.88644599914551 137.24952936172485 631.975793838501 91.3113534450531 111.84760332107544 2051.9495010375977 57.04285502433777 72.04140424728394 164.65041637420654 130.93880414962769 211.57097816467285 100.5791187286377 82.24459886550903 60.13193726539612 176.8561601638794 1770.669174194336 80.18566966056824 332.35747814178467 122.25611209869385 188.77081871032715 459.4935417175293 127.11822986602783 3220.998764038086 211.8312120437622 345.72606086730957 2953.4984588623047 223.93059730529785 2152.81925201416 162.59942054748535 989.4007682800293 2945.363998413086 196.67192697525024 86.96507811546326 2696.013069152832 3514.7254943847656 56.67963624000549 121.60685062408447 128.88967990875244 186.95696592330933 3145.3418731689453 839.5644187927246 292.49000549316406 122.56157398223877 1322.0410346984863 177.7833342552185 785.9895706176758
77.75 97.79219627380371 140.7690167427063 914.6249771118164 2723.8670349121094 1847.3188400268555 4075.865936279297 3042.506790161133 82.07317590713501 209.82391834259033 778.4220218658447 88.13637495040894 130.1109790802002 98.91020059585571 83.37929248809814 108.27555656433105 188.6784315109253 153.44653129577637 82.16869235038757 118.89815330505371 651.0800838470459 100.4531741142273 103.93797159194946 2150.332260131836 87.34090328216553 90.25511741638184 173.138689994812 119.74600553512573 180.72680234909058 120.15808820724487 93.20673942565918 85.6616735458374 163.98171186447144 1855.1153182983398 93.51548552513123 361.97237968444824 123.2129454612732 178.49676609039307 471.3564395904541 114.6047592163086 3288.4605407714844 208.8444709777832 314.73920345306396 3042.830276489258 182.84168243408203 2280.4052352905273 168.4679627418518 997.7022171020508 2958.0305099487305 155.24533987045288 100.05143880844116 2926.7812728881836 3584.0782165527344 87.51142024993896 164.82521295547485 132.935893535614 188.42053413391113 3181.825828552246 853.7948608398438 252.82349586486816 164.36461210250854 1555.5364608764648 184.454083442688 744.887113571167
78.25 96.1678147315979 130.6176781654358 1135.1117134094238 2529.766082763672 2166.5822982788086 4111.055374145508 3089.449119567871 66.66111946105957 278.10518741607666 666.8230056762695 93.28861236572266 112.88167238235474 85.61646938323975 79.8297643661499 97.71757125854492 189.3692970275879 139.80162143707275 80.08173704147339 101.80439949035645 761.2510204315186 98.43709468841553 98.85125160217285 2231.2522888183594 73.51983785629272 92.3464834690094 136.60058975219727 113.35407495498657 193.81520748138428 113.77698183059692 85.03902554512024 87.27073073387146 145.1704978942871 1913.3638381958008 82.72801637649536 338.94128799438477 106.87817335128784 190.02445936203003 451.6294002532959 121.87741994857788 3350.571060180664 184.45781469345093 311.31324768066406 3180.6806564331055 191.64336919784546 2368.630027770996 177.89738178253174 1009.8883628845215 3016.7884826660156 136.467444896698 99.70183372497559 3086.159324645996 3638.374710083008 76.29138231277466 159.95240211486816 121.62997722625732 193.73677968978882 3238.7168884277344 885.8304977416992 286.5906238555908 208.63540172576904 1910.5243682861328 189.25756216049194 808.7152481079102
78.75 96.71785831451416 112.78759241104126 1408.4839820861816 1699.5962142944336 2314.906883239746 4152.394104003906 3146.5335845947266 51.94748044013977 300.12125968933105 524.2404937744141 80.86883425712585 94.55573558807373 61.99795603752136 75.90105533599854 99.49038028717041 138.37982416152954 124.73522424697876 66.8552577495575 110.15793085098267 709.7171306610107 88.62681984901428 94.75880861282349 2298.306465148926 68.66305470466614 69.80650424957275 113.05482387542725 94.95071172714233 153.85499000549316 110.5385422706604 64.17711973190308 67.21576452255249 134.20156240463257 1984.830093383789 86.67546510696411 336.74259185791016 81.98407292366028 161.13862991333008 433.8162899017334 136.94615364074707 3419.081497192383 190.70934057235718 280.95593452453613 3250.800323486328 177.21890211105347 2368.332290649414 173.55047464370728 949.5285987854004 3124.2982864379883 143.6029553413391 68.29599142074585 3257.0140838623047 3839.8941040039062 64.36915397644043 155.40627241134644 119.96917724609375 196.61368131637573 3263.8721466064453 859.0476036071777 227.61876583099365 214.46363925933838 2079.1893005371094 122.89878129959106 659.1171264648438
79.25 112.67627477645874 140.07688760757446 1706.5078735351562 1615.1315689086914 2398.289108276367 4229.153823852539 3171.0756301879883 90.29942750930786 382.3139429092407 571.3705539703369 125.08455514907837 146.35769128799438 116.51045083999634 119.45686340332031 122.83244132995605 165.75299501419067 181.09670877456665 106.05474710464478 160.5784296989441 892.6158905029297 106.00712299346924 136.26552820205688 2464.2629623413086 110.1332426071167 120.88695764541626 175.59423446655273 133.9385747909546 202.83472537994385 152.7390718460083 108.19480419158936 104.12089824676514 171.83235883712769 2121.0891723632812 120.24444341659546 387.36486434936523 110.26325225830078 208.16667079925537 494.08092498779297 184.03202295303345 3471.227264404297 269.9744701385498 341.01691246032715 3216.658401489258 245.16661167144775 2295.4498291015625 233.4697723388672 987.2025489807129 3232.564926147461 185.32695770263672 117.92614459991455 3218.5691833496094 3850.059127807617 101.76794528961182 166.4487361907959 140.60473442077637 255.57875633239746 3249.789047241211 936.5315437316895 275.893497467041 305.92501163482666 2416.020393371582 211.66589260101318 652.6180267333984
79.75 140.8643126487732 152.60064601898193 1813.9511108398438 2071.045684814453 2349.6912002563477 4262.770080566406 3083.064651489258 111.95902824401855 438.81053924560547 763.0398750305176 118.91590356826782 150.51610469818115 134.78325605392456 125.21822452545166 158.66912603378296 215.88711738586426 172.0595121383667 114.98091220855713 152.55663394927979 994.6600914001465 131.92989826202393 154.43716049194336 2434.119415283203 128.2675862312317 155.53667545318604 192.33357906341553 167.0298457145691 254.35447692871094 174.2701530456543 161.97389364242554 122.51958847045898 209.38081741333008 2166.531181335449 155.03193140029907 449.2372989654541 123.85094165802002 242.74537563323975 559.6138954162598 226.853609085083 3536.941909790039 293.39261054992676 399.4248390197754 3181.985855102539 277.5583744049072 2181.9305419921875 254.813551902771 1026.2465476989746 3197.1969604492188 204.302978515625 129.38363552093506 3219.681167602539 3852.178955078125 117.52218008041382 165.10241031646729 145.09047269821167 257.3869466781616 3316.630172729492 957.4012756347656 347.17695713043213 384.1722249984741 2469.013023376465 247.17609882354736 700.2909183502197
80.25 152.42960453033447 145.05869150161743 2002.6470184326172 2933.0642700195312 2347.1229553222656 4262.942886352539 3127.1533966064453 106.54175281524658 438.0429267883301 769.2646980285645 120.64059972763062 197.3996877670288 136.7405652999878 140.48162698745728 118.93590688705444 198.16656112670898 191.54525995254517 129.03637886047363 168.4448480606079 966.5064811706543 120.64650058746338 185.14446020126343 2436.226272583008 102.81846523284912 126.6669750213623 208.02767276763916 171.06289863586426 230.4086685180664 168.75957250595093 142.0286774635315 107.36410617828369 203.4818172454834 2312.294578552246 155.8510422706604 418.4174060821533 142.54368543624878 228.40735912322998 479.0651321411133 267.54846572875977 3639.974594116211 309.1165781021118 398.83811473846436 3285.346221923828 312.62192726135254 2227.02579498291 248.94425868988037 884.5370292663574 3367.889404296875 218.04218292236328 158.54493379592896 3288.385009765625 4009.719467163086 114.49352502822876 186.88361644744873 148.44725131988525 300.0890254974365 3389.206314086914 788.0637645721436 298.2766389846802 401.2491226196289 2507.5944900512695 235.21990776062012 663.5936737060547
80.75 185.68395376205444 156.39822483062744 2199.6580123901367 3329.934310913086 2464.057731628418 4312.088775634766 3087.2390747070312 130.73879480361938 513.679838180542 921.5826034545898 140.2279496192932 196.86105251312256 138.78542184829712 174.9620795249939 157.32133388519287 202.02910900115967 221.77400588989258 141.48720502853394 160.54539680480957 1254.9440383911133 204.00567054748535 162.04442977905273 2528.911781311035 135.7993483543396 189.60881233215332 170.99082469940186 184.35977697372437 243.70229244232178 194.55517530441284 197.27822542190552 154.0176272392273 189.44159746170044 2335.1802825927734 202.41374969482422 527.67653465271 191.43332242965698 256.64966106414795 514.726972579956 292.7655220031738 3557.1624755859375 355.1435947418213 440.6386375427246 3215.2164459228516 330.8512210845947 2209.3984603881836 266.3233280181885 1018.7473297119141 3255.136489868164 260.4213237762451 173.66317510604858 3317.3858642578125 3952.588653564453 133.71357917785645 270.5453872680664 214.573073387146 329.6455383300781 3276.2489318847656 840.4775619506836 343.1231498718262 432.6467514038086 2517.0913696289062 244.61019039154053 789.3062591552734
81.25 252.1697998046875 276.83417797088623 2314.2623901367188 3435.919189453125 2693.137741088867 4403.1005859375 3073.8039016723633 233.46092700958252 666.9736862182617 1102.5426864624023 220.71738243103027 245.6996202468872 177.1828293800354 211.4637851715088 202.85427570343018 312.40363121032715 330.6057929992676 178.7583351135254 269.54123973846436 1253.9531707763672 253.62541675567627 226.75976753234863 2608.5851669311523 262.46674060821533 279.0130138397217 313.23931217193604 321.57859802246094 303.4014940261841 319.7195768356323 243.2833433151245 226.5519618988037 248.88548851013184 2394.7633743286133 282.0396423339844 799.7735500335693 274.5257377624512 332.99992084503174 616.8335914611816 359.5982789993286 3562.4332427978516 454.3421745300293 553.0267238616943 3103.830337524414 424.56488609313965 2311.256790161133 381.591272354126 996.865177154541 3372.9808807373047 326.7918586730957 278.3442497253418 3330.9574127197266 3867.909622192383 254.15890216827393 324.678897857666 299.2793560028076 399.75764751434326 3242.721939086914 823.837947845459 511.8473529815674 620.4125881195068 2608.3763122558594 409.7653865814209 938.9105796813965
81.75 244.14184093475342 205.89513778686523 2293.7013626098633 3610.2489471435547 2892.1403884887695 4458.221435546875 3160.2344512939453 195.38480043411255 670.8722114562988 914.6877288818359 195.98126411437988 225.80690383911133 167.03484058380127 196.99708223342896 168.90053749084473 230.98204135894775 251.68442726135254 205.82082271575928 193.01139116287231 1240.0995254516602 240.41929244995117 198.58323335647583 2701.1253356933594 207.98413753509521 233.68446826934814 227.61545181274414 233.4839105606079 250.8737325668335 271.4426517486572 236.14861965179443 206.26204013824463 216.32332801818848 2538.2165908813477 267.8156614303589 614.1435146331787 226.53295993804932 243.86463165283203 646.4912414550781 369.00460720062256 3607.8113555908203 370.7045555114746 539.6642208099365 3293.1427001953125 465.3003215789795 2509.9273681640625 319.3180322647095 862.1672630310059 3396.337890625 320.9643840789795 250.04043579101562 3409.4161987304688 4075.564193725586 200.89545249938965 356.19874000549316 237.49570846557617 438.3984565734863 3314.3768310546875 665.1742935180664 357.38022327423096 561.9770050048828 2817.04158782959 255.41040897369385 763.6471748352051
82.25 207.57670402526855 182.65842199325562 2344.4021224975586 3251.6483306884766 2725.177001953125 4521.741104125977 2835.3614807128906 125.57309865951538 661.9283676147461 751.1004447937012 181.61017894744873 200.80769062042236 151.8315076828003 197.4431872367859 167.24789142608643 191.49394035339355 235.93974113464355 170.4445242881775 203.54721546173096 1208.6860656738281 182.1474313735962 181.63177967071533 2731.7794799804688 177.05657482147217 213.20855617523193 192.29059219360352 166.61547422409058 222.57726192474365 265.6724452972412 190.89659452438354 143.8422441482544 181.5856695175171 2427.169990539551 253.77840995788574 633.9828014373779 214.05446529388428 255.12640476226807 515.343427658081 309.26826000213623 3478.6407470703125 371.4270353317261 530.3261756896973 3133.3877563476562 409.23824310302734 2402.812957763672 313.66779804229736 837.1500015258789 3296.4244842529297 312.1253490447998 202.8247833251953 3340.7352447509766 4072.4456787109375 168.88720989227295 339.05701637268066 161.42443418502808 419.4772243499756 3175.1745223999023 544.1959381103516 298.879599571228 548.9473819732666 2690.6848907470703 229.49671745300293 790.1091575622559
82.75 224.88744258880615 269.2333221435547 2732.79972076416 2555.2228927612305 2926.3669967651367 4564.912796020508 3036.9367599487305 171.399986743927 679.3351650238037 868.7512397766113 222.88644313812256 237.38267421722412 207.08773136138916 227.7977705001831 189.40638303756714 293.12143325805664 312.5314712524414 167.88407564163208 205.3053855895996 1453.3632278442383 200.97835063934326 244.06018257141113 3023.7762451171875 178.84318828582764 137.66261339187622 310.90548038482666 256.2371492385864 285.722279548645 258.97796154022217 241.95444583892822 148.6804962158203 250.67346096038818 2584.1062545776367 265.2880907058716 735.1599216461182 185.5095386505127 309.314227104187 665.9431457519531 304.9268960952759 3688.661575317383 425.6953239440918 673.4911918640137 3155.3319931030273 511.2165927886963 2263.265037536621 403.17182540893555 948.5304832458496 3496.194076538086 284.8362684249878 179.462730884552 3297.0890045166016 3919.59228515625 161.99264526367188 375.53749084472656 241.9905662536621 440.17906188964844 3221.158981323242 706.733512878418 441.1801815032959 594.1361427307129 2867.6368713378906 321.91309928894043 891.9953346252441
83.25 553.4934043884277 433.5440158843994 2818.894577026367 2724.763298034668 2676.481056213379 4535.40153503418 2883.021354675293 459.98802185058594 1057.611083984375 1404.3856620788574 354.33971881866455 399.31929111480713 411.64026260375977 385.6218099594116 369.1425561904907 548.9574432373047 567.8769111633301 414.64829444885254 475.9949207305908 1625.4867553710938 533.8098049163818 396.06361389160156 2961.5421295166016 502.40607261657715 473.65732192993164 574.3602275848389 625.8610248565674 540.9830093383789 588.807201385498 498.991060256958 514.0475749969482 445.4061031341553 2528.3729553222656 561.2622737884521 1078.0953407287598 533.0582141876221 563.4929656982422 932.4535369873047 513.303804397583 3768.960189819336 731.726598739624 938.0474090576172 3018.214797973633 719.5437431335449 2192.5256729125977 625.7363796234131 1073.445224761963 3374.197769165039 723.2068538665771 519.7691917419434 3382.9456329345703 4080.3207397460938 465.74244499206543 688.283109664917 620.5117225646973 584.7965240478516 3190.981864929199 1032.0734977722168 796.6930389404297 845.7051277160645 2743.912696838379 641.3086891174316 1393.5617446899414
83.75 567.1656608581543 403.49292755126953 2949.1790771484375 2907.3381423950195 2673.5925674438477 4543.224716186523 2889.455795288086 399.1713523864746 1000.8963584899902 1295.3804969787598 382.1366548538208 410.5642318725586 415.4479503631592 344.8752164840698 371.57230377197266 508.1794261932373 469.67530250549316 430.61251640319824 396.48990631103516 1579.6673774719238 535.253381729126 359.2670440673828 2898.8767623901367 359.45608615875244 468.32027435302734 476.7089366912842 492.55123138427734 519.327974319458 601.386547088623 527.5850296020508 332.7393054962158 437.0305061340332 2495.8003997802734 592.681884765625 962.3007774353027 411.7767333984375 532.4434280395508 799.3935585021973 529.3850898742676 3532.7770233154297 755.2093505859375 890.001106262207 3165.177345275879 591.886043548584 2107.023811340332 497.8766441345215 1088.6628150939941 3361.659622192383 512.7019882202148 412.25547790527344 3415.7230377197266 4145.027542114258 409.39502716064453 746.3755130767822 604.0919780731201 609.4090461730957 3245.6008911132812 931.0043334960938 700.3883838653564 795.7372665405273 2850.3087997436523 562.4865531921387 1319.7946548461914
84.25 628.0624866485596 438.18535804748535 2695.404815673828 2898.5389709472656 2641.2670135498047 4731.668853759766 2710.6761932373047 489.669132232666 1130.4445266723633 1319.3017959594727 500.7072448730469 430.5631160736084 341.47560596466064 389.8151159286499 470.3887939453125 557.942533493042 671.7729568481445 512.9254817962646 495.967435836792 1922.0205307006836 619.5341110229492 449.87874031066895 2845.1295852661133 464.1709327697754 621.4716911315918 514.0956401824951 662.8488063812256 605.610990524292 667.7104473114014 610.254430770874 460.44697761535645 526.4848709106445 2544.229507446289 639.8440837860107 1202.3085594177246 615.1206016540527 508.5934638977051 860.4717254638672 637.8568649291992 3470.0637817382812 657.0612907409668 934.3137741088867 2616.2378311157227 711.9591236114502 2033.1518173217773 640.3473377227783 1089.7334098815918 3352.4486541748047 734.3472480773926 456.84924125671387 2995.524787902832 3733.1443786621094 512.6730918884277 873.2143402099609 764.9077415466309 649.8173236846924 2969.5690155029297 936.3190650939941 780.364990234375 894.2277908325195 2802.523612976074 557.0488452911377 1464.8089408874512
84.75 515.4582023620605 362.081241607666 2443.456268310547 2773.6780166625977 2577.909278869629 4675.210952758789 2811.094284057617 550.6420612335205 1202.21586227417 1430.6605339050293 442.8170680999756 424.84912872314453 401.1977195739746 454.8110008239746 374.92473125457764 384.49857234954834 415.7217025756836 474.7596740722656 441.9861316680908 2030.5221557617188 461.61303520202637 405.98673820495605 2608.7209701538086 576.2806415557861 540.7718658447266 437.7542018890381 504.1938781738281 447.4184989929199 562.9040241241455 475.61469078063965 608.991289138794 414.5111560821533 2399.3263244628906 535.7712745666504 1198.7401962280273 494.4645881652832 381.68416023254395 879.4692993164062 597.071647644043 3250.885009765625 599.8123168945312 849.9507904052734 2623.8754272460938 696.6310501098633 2091.1245346069336 533.7002277374268 807.5783729553223 3261.6458892822266 633.0605030059814 483.5042476654053 2854.688262939453 3748.1204986572266 583.611249923706 951.9943237304688 504.39605712890625 859.4821929931641 2912.808036804199 786.7040634155273 650.951337814331 757.4061393737793 2785.6443405151367 595.9275245666504 1107.2484970092773
85.25 639.9059295654297 433.66923332214355 2485.501480102539 2541.5340423583984 2559.385299682617 4693.788909912109 2673.5177993774414 481.9460391998291 1092.0599937438965 1432.2030067443848 450.1004219055176 437.98584938049316 444.0891742706299 430.1650047302246 400.8514404296875 519.0544128417969 510.66317558288574 510.76927185058594 384.9727153778076 2208.21590423584 586.4785194396973 400.5251884460449 2336.0870361328125 573.1400489807129 617.3202037811279 450.8196830749512 501.32861137390137 444.64826583862305 571.8701839447021 501.8832206726074 542.189359664917 422.98502922058105 2257.216453552246 611.4153385162354 1089.3908500671387 478.1660556793213 443.8006401062012 983.3520889282227 789.2022132873535 3088.376808166504 605.1995754241943 696.1879730224609 2533.751678466797 709.1509342193604 2063.5570526123047 671.2625503540039 792.4536228179932 3114.702606201172 763.2969379425049 493.2494640350342 2883.3471298217773 3568.082809448242 465.90075492858887 936.1991882324219 623.9185810089111 789.4459247589111 2754.7683715820312 809.2642784118652 636.9828224182129 614.7132873535156 2466.6168212890625 433.56947898864746 1404.837989807129
85.75 527.4125099182129 550.4120826721191 2574.0983963012695 2562.1278762817383 2488.6157989501953 4937.446975708008 2471.0519790649414 342.0424222946167 1020.6809043884277 1529.8968315124512 410.4067802429199 482.11450576782227 540.0471687316895 525.0514507293701 537.595796585083 609.0807437896729 657.0486545562744 627.3022174835205 421.8888282775879 2188.3039474487305 482.4455261230469 448.193359375 2671.8828201293945 453.2712936401367 642.7434921264648 488.29030990600586 642.3267841339111 518.4854507446289 726.4780044555664 759.0356826782227 485.17322540283203 422.273588180542 2263.4653091430664 733.1619739532471 1464.0497207641602 688.4236335754395 586.9564533233643 1031.3946723937988 1061.8985176086426 3229.8351287841797 828.4423828125 915.7896041870117 2287.9722595214844 802.928638458252 1978.7370681762695 817.5545692443848 836.4870071411133 3406.304168701172 1027.6006698608398 436.18059158325195 2959.5096588134766 3115.9900665283203 390.529727935791 796.2059020996094 617.2943115234375 806.101131439209 2432.0674896240234 839.4932746887207 781.9337368011475 649.6230125427246 2248.666191101074 644.8893547058105 1748.2025146484375
86.25 917.0270919799805 659.5125675201416 3141.8798446655273 3038.311195373535 2378.9113998413086 4951.895904541016 2493.8968658447266 709.4087600708008 1348.564052581787 2012.0845794677734 634.3961715698242 681.8706035614014 608.6660861968994 645.7519054412842 706.0419082641602 799.9139308929443 764.0706062316895 661.7681503295898 732.2880744934082 2266.7428970336914 815.0924682617188 625.5021095275879 2643.6187744140625 720.5811500549316 780.4398059844971 690.1535511016846 924.3838310241699 762.0470523834229 892.8668022155762 779.5975685119629 814.5133972167969 603.1331539154053 2473.0749130249023 808.3489418029785 2014.7157669067383 886.2008094787598 678.0513763427734 1417.1181678771973 1033.450698852539 2905.397605895996 1377.6506423950195 1292.1025276184082 2129.220962524414 1137.5693321228027 1903.737449645996 1123.9176750183105 977.7517318725586 3121.767044067383 1135.0539207458496 469.1849708557129 2855.691719055176 3835.999298095703 748.8981246948242 1145.1128959655762 1047.1001625061035 895.4549789428711 2243.8098907470703 1401.1543273925781 1213.1665229797363 891.8187141418457 3101.343536376953 866.7620658874512 2485.929489135742
86.75 1677.3994445800781 1326.454734802246 3577.001953125 3224.4094848632812 3053.266716003418 4843.62678527832 2974.93953704834 1219.8965072631836 2286.457061767578 2602.678871154785 1128.9495468139648 1356.0364723205566 1245.390796661377 1090.7023429870605 1243.3979988098145 1718.2989120483398 1272.2350120544434 1185.8100891113281 1344.4831848144531 2035.7366561889648 1817.013168334961 1028.451156616211 2991.349983215332 1100.2031326293945 1657.710075378418 1313.8232231140137 1890.7398223876953 1310.254192352295 1574.9419212341309 1589.1406059265137 1330.0745010375977 1208.2695960998535 3003.0824661254883 1641.8865203857422 2309.160804748535 1504.0385246276855 1387.591552734375 1611.744499206543 1892.8709030151367 3452.8255462646484 1847.6730346679688 1466.47367477417 2402.012062072754 1685.7975006103516 2142.666435241699 1441.446304321289 1998.5021591186523 3046.4000701904297 1869.3256378173828 1029.8896789550781 3455.5294036865234 4058.0738067626953 1166.606044769287 1904.7981262207031 2024.5861053466797 1427.464771270752 2549.860382080078 1626.4999389648438 1798.2244491577148 1903.1620025634766 2891.769027709961 1522.585391998291 2778.1919479370117
87.25 1313.0949020385742 700.1211643218994 3226.521682739258 2308.1907272338867 2477.0708084106445 4761.143112182617 2357.0648193359375 738.3908748626709 1525.728702545166 1960.0374221801758 666.0706996917725 634.8559856414795 526.0014533996582 672.0101833343506 560.1881980895996 863.1402015686035 811.4557266235352 784.8839282989502 814.9613380432129 1894.6344375610352 1009.4655990600586 710.3116989135742 2537.456703186035 814.1103744506836 1085.4218482971191 654.1537761688232 773.4438419342041 758.9619636535645 976.2218475341797 983.2512855529785 828.5015106201172 745.373010635376 2657.0478439331055 1244.8307037353516 1769.8009490966797 840.254020690918 671.6820240020752 1223.5594749450684 1139.940357208252 2632.115364074707 1323.218822479248 1222.8540420532227 2334.54647064209 1020.60546875 1989.2375946044922 1043.5276985168457 1118.5367584228516 2932.473373413086 1373.1365203857422 747.3001480102539 2828.4242630004883 3936.7996215820312 904.8591613769531 1565.8020973205566 1046.3729858398438 1092.6783561706543 2318.934440612793 1451.9710540771484 1403.9029121398926 1051.0639190673828 3046.1109161376953 848.6224174499512 2313.0916595458984
87.75 1201.0297775268555 903.6173820495605 2856.446647644043 2624.892234802246 2637.0101928710938 5048.46305847168 2618.324851989746 1137.9203796386719 1791.2399291992188 2430.402946472168 932.4956893920898 940.7803535461426 789.1384124755859 1006.5825462341309 1001.5395164489746 937.3614311218262 967.1387672424316 1222.7511405944824 1201.756191253662 2394.14119720459 1403.1988143920898 988.8997077941895 2480.297088623047 1240.968894958496 1391.8728828430176 927.4103164672852 1481.4665794372559 960.8694076538086 1353.6541938781738 1366.2508964538574 1186.2305641174316 1078.006649017334 2699.92618560791 1246.186637878418 1770.936393737793 1319.570255279541 837.1137619018555 1595.273780822754 1603.8501739501953 2846.8273162841797 1532.0320129394531 1382.2650909423828 2403.6130905151367 1397.6356506347656 2035.743522644043 1325.9367942810059 1515.1835441589355 3159.982109069824 1398.681640625 526.5602111816406 2858.8306427001953 3711.8839263916016 1339.2132759094238 2011.3883972167969 1678.713607788086 1136.144733428955 2435.442352294922 1562.822437286377 1593.4013366699219 1402.2628784179688 3540.541458129883 1178.8871765136719 1686.276626586914
88.25 1309.684658050537 915.1216506958008 2968.659019470215 1980.9242248535156 2266.665267944336 5056.196212768555 2502.457046508789 1271.0101127624512 2168.8108444213867 2761.710548400879 1043.8817977905273 1095.9380149841309 1090.269660949707 1005.7714462280273 952.2004127502441 1047.172451019287 1065.8206939697266 1164.1867637634277 1165.7710075378418 2317.564010620117 1363.7809753417969 804.7627449035645 2095.8263397216797 1408.1917762756348 1807.1714401245117 911.0062599182129 1225.2910614013672 847.3851203918457 1659.7698211669922 1534.836769104004 1507.7041625976562 980.2823066711426 2351.580238342285 1540.403938293457 1782.5517654418945 1299.1073608398438 794.1799640655518 1523.054313659668 1648.0413436889648 2338.306427001953 1124.096965789795 983.9130401611328 2036.6724014282227 1317.373275756836 1914.0989303588867 1118.3964729309082 1291.6192054748535 2616.847038269043 1740.4624938964844 925.9860038757324 2416.538619995117 3103.9329528808594 1142.8606986999512 2185.1879119873047 1272.579288482666 1672.9009628295898 2057.533073425293 1266.3302421569824 1276.4087677001953 1684.9637985229492 2987.051010131836 1444.482135772705 1708.7089538574219
88.75 976.025390625 575.5878925323486 2308.5693359375 2018.1144714355469 2244.8930740356445 5359.413146972656 2018.9308166503906 706.35666847229 1367.814064025879 1839.5549774169922 589.3550395965576 705.4547309875488 530.3451061248779 686.1077785491943 696.18821144104 657.7936172485352 657.4508666992188 864.1361236572266 573.4975814819336 2548.2675552368164 909.3236923217773 567.5672054290771 2001.6120910644531 1008.7701797485352 891.6009902954102 569.7758197784424 899.0076065063477 563.7550830841064 968.7099456787109 1098.176383972168 1034.9072456359863 572.6508617401123 2477.3853302001953 1045.788288116455 1410.161018371582 840.9990310668945 554.0640830993652 1307.4262619018555 1467.9340362548828 2384.601593017578 1100.2846717834473 864.9903297424316 2209.5949172973633 778.3016204833984 2024.1918563842773 984.1872215270996 778.996753692627 2637.2133255004883 1000.0567436218262 550.4738330841064 2740.017509460449 2961.878204345703 782.5018405914307 1198.60200881958 1150.3868103027344 976.8978118896484 2342.861747741699 936.4162445068359 951.7967224121094 1062.563419342041 4030.1437377929688 671.8105316162109 1631.5792083740234
89.25 1056.2783241271973 1010.0733757019043 3098.6154556274414 2071.963882446289 2370.048713684082 5334.070587158203 2375.1251220703125 516.0598278045654 1666.4854049682617 1949.382209777832 899.2361068725586 883.7251663208008 789.9775981903076 910.4705810546875 971.5535163879395 962.07275390625 1011.1733436584473 792.1478271484375 738.1272792816162 2523.867988586426 781.6764831542969 973.9821434020996 2205.446243286133 680.4956912994385 852.4107933044434 945.765495300293 780.7198524475098 992.6264762878418 766.930627822876 757.0606708526611 1110.6332778930664 950.3405570983887 2657.3307037353516 1016.914176940918 1831.6953659057617 710.0975036621094 902.5686264038086 2483.4033966064453 1486.292552947998 2630.2352905273438 1531.3819885253906 1435.362720489502 2105.0098419189453 1127.385139465332 2079.6308517456055 1774.3083953857422 945.2597618103027 2747.5404739379883 1130.8564186096191 566.3646221160889 2887.607192993164 3150.4892349243164 561.631441116333 1496.8789100646973 1252.534294128418 1348.471736907959 2174.631690979004 1397.2344398498535 1414.0498161315918 1075.1447677612305 3945.0138092041016 787.5636577606201 2212.478256225586
89.75 1440.8052444458008 957.5787544250488 3276.948928833008 3183.281135559082 2671.6541290283203 5194.076156616211 2539.439582824707 1045.3654289245605 1550.7765769958496 2225.681686401367 1013.836669921875 1015.3831481933594 1053.7232398986816 1293.0923461914062 1294.3055152893066 1052.5705337524414 1198.2138633728027 1429.2890548706055 1248.938274383545 2947.1750259399414 1748.2061386108398 830.4353713989258 2190.481758117676 1195.8539962768555 2002.8621673583984 1234.7764015197754 1857.4312210083008 1103.0817031860352 1723.017692565918 1321.1061477661133 1158.6828231811523 925.0389099121094 2556.8859100341797 1516.9716835021973 2425.8283615112305 1535.2381706237793 927.1438598632812 1984.510612487793 1638.9104843139648 2285.1131439208984 1801.2117385864258 1174.7904777526855 2035.371208190918 1585.3646278381348 2101.8661499023438 1436.1024856567383 1404.603099822998 2554.1553497314453 1993.5138702392578 930.0765991210938 3240.536117553711 3604.441452026367 1241.7128562927246 1777.3357391357422 2010.0872039794922 1391.9313430786133 1993.7152862548828 1274.7833251953125 1472.3512649536133 1341.7681694030762 3510.1844787597656 1732.505226135254 2463.394546508789
